Stellar Flares from the First Tess Data Release: Exploring a New Sample of M-dwarfs

We perform a study of stellar flares for the 24,809 stars observed with 2 minute cadence during the first two months of the TESS mission. Flares may erode exoplanets' atmospheres and impact their habitability, but might also trigger the genesis of life around small stars. TESS provides a new sample of bright dwarf stars in our galactic neighborhood, collecting data for thousands of M-dwarfs that might host habitable exoplanets. Here, we use an automated search for flares accompanied by visual inspection. Then, our public allesfitter code robustly selects the appropriate model for potentially complex flares via Bayesian evidence. We identify 1228 flaring stars, 673 of which are M-dwarfs. Among 8695 flares in total, the largest superflare increased the stellar brightness by a factor of 16.1. Bolometric flare energies range from 10^31.0 to 10^36.9 erg, with a median of 10^33.1 erg. Furthermore, we study the flare rate and energy as a function of stellar type and rotation period. We solidify past findings that fast rotating M-dwarfs are the most likely to flare, and that their flare amplitude is independent of the rotation period. Finally, we link our results to criteria for prebiotic chemistry, atmospheric loss through coronal mass ejections, and ozone sterilization. Four of our flaring M dwarfs host exoplanet candidates alerted on by TESS, for which we discuss how these effects can impact life. With upcoming TESS data releases, our flare analysis can be expanded to almost all bright small stars, aiding in defining criteria for exoplanet habitability.

==> catalog_per_star_final.csv <==
#tic_id,n_sectors,n_outbursts,n_flares,ampl_max,ampl_mean,fwhm_max,fwhm_mean,bol_energy_max,bol_energy_mean,M_CME_max,M_CME_mean,tessmag,teff,radius,logg,type,tess_rot,kelt_rot,rot,FFD_alpha,FFD_beta,preb_chem,ozone_depl_cons,ozone_depl_perm,#duplicates
2760232,1,11,18,0.42041361653003434,0.08553751295116672,0.05816342470584157,0.008433689851298685,nan,nan,nan,nan,11.126,nan,0.225556,5.02139,nan,0.3993,nan,0.3993,nan,nan,0,0,0,0
2761472,1,16,22,7.263586986093102,0.7558343280091955,0.025779268263625314,0.0061296332040836204,1.8102307203667583e+34,1.4680591662349902e+33,4.635316101725327e+20,7.571188376831615e+19,12.551,3041.0,0.216026,5.03644,M4-M10,0.958129,nan,0.958129,-0.5538280819930742,17.520226343242395,0,0,0,0
5640393,1,18,22,0.998715316654202,0.07580257200984869,0.0339940760147433,0.006911755345277454,nan,nan,nan,nan,11.181,nan,0.287,4.96357,nan,0.963198,nan,0.963198,nan,nan,0,0,0,0
5656273,1,23,27,0.04656226813077343,0.01613125582103768,0.017571469894641808,0.005707965042410921,4.3670918538475936e+33,1.0594510957199259e+33,2.2260948862471746e+20,9.45827906261464e+19,9.2107,3815.0,0.587235,4.66203,M0-M4,0.431193,nan,0.431193,-1.335720766163303,43.587931054586065,0,0,0,0
5676537,1,11,13,0.010523525690708954,0.006321585005086823,0.07541231770209864,0.013333979828501895,1.0492564798452521e+34,3.0419598839298667e+33,4.5480230479141274e+20,1.7055508565859995e+20,9.3199,4515.0,0.686554,nan,FGK,nan,nan,nan,-0.8454881658594664,27.48802632247528,0,0,0,0
5725904,1,2,2,1.1954875853744384,0.669363925208488,0.0026644512291452357,0.0023202843059945263,2.0310905418468597e+33,1.1884064249945262e+33,1.7228278461433496e+20,1.1685435362553299e+20,13.8295,3124.0,0.234268,5.00835,M4-M10,0.330389,nan,0.330389,nan,nan,0,0,0,0
5727213,1,15,27,1.3164537977583812,0.14237581931384666,0.032187865126453524,0.008258437333334858,nan,nan,nan,nan,11.149,nan,0.295,4.95667,nan,2.67712,nan,2.67712,nan,nan,0,0,0,0
5796048,1,13,16,0.8080842416757914,0.13299638490718338,0.019067345417813367,0.004923068534830089,5.6474342653780485e+34,7.537753738793427e+33,1.1095920194483687e+21,2.5735238575501292e+20,10.8081,3621.0,0.559388,4.65864,M0-M4,0.555649,nan,0.555649,-0.6566812415641827,21.392295069131976,0,0,1,471015484
5796211,1,1,2,0.08718172217762774,0.06870387506708249,0.009119340524572283,0.006598172725654692,nan,nan,nan,nan,12.016,nan,0.576,4.71346,nan,2.46006,nan,2.46006,nan,nan,0,0,0,0
7151484,1,24,40,0.6577183332083858,0.03821558041947874,0.034498494746929,0.005995707558832389,1.5462623288720365e+33,4.128684176787511e+32,1.0876670472672544e+20,4.4632068967346815e+19,9.87974,3403.0,0.438721,4.79158,M0-M4,1.15218,nan,1.15218,-1.0683623001353744,34.4922837487468,0,0,0,0
8962122,1,1,1,0.012498170806000988,0.012498170806000988,0.004325423407185763,0.004325423407185763,2.944036766288622e+33,2.944036766288622e+33,2.8063106358944412e+20,2.8063106358944412e+20,11.006,4480.0,0.740142,4.54454,FGK,4.928445,nan,4.928445,nan,nan,0,0,0,0
8991030,1,4,5,0.22691390033575742,0.07296352273889968,0.012967589743257842,0.006751952363459929,nan,nan,nan,nan,12.65,nan,nan,nan,nan,4.440108,nan,4.440108,nan,nan,0,0,0,0
9003103,1,1,1,0.0028187584659015792,0.0028187584659015792,0.009207603396149415,0.009207603396149415,nan,nan,nan,nan,8.786,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
9072094,1,5,6,0.2791448826943179,0.10117238844331727,0.025068286852521472,0.011338084631563916,1.4531309817505417e+33,9.530982822272008e+32,1.0820416730330694e+20,8.376953273719931e+19,13.5518,3252.0,nan,nan,M0-M4,4.66781,nan,4.66781,-0.8923767488708841,28.416923783113287,0,0,0,0
9102812,1,1,1,0.0035915336098392937,0.0035915336098392937,0.004988130156309613,0.004988130156309613,2.085003092954529e+34,2.085003092954529e+34,5.824506375470297e+20,5.824506375470297e+20,8.5147,6013.0,2.03524,3.86694,FGK,3.807466,nan,3.807466,nan,nan,0,0,0,0
9210746,1,29,40,0.19758145528293738,0.017505655919088266,0.059287938458187674,0.008376662964838225,8.227226815033203e+33,6.330090497796854e+32,3.5861888277747e+20,5.626096914182697e+19,8.72831,3406.0,0.555151,4.6895,M0-M4,nan,nan,nan,-0.797870780535506,25.70556596967573,0,0,0,0
9664841,1,1,1,0.011489419792321638,0.011489419792321638,0.008584036422818317,0.008584036422818317,nan,nan,nan,nan,10.577,nan,0.526,4.75004,nan,4.92012,nan,4.92012,nan,nan,0,0,0,0
9708387,1,3,5,0.020044839360641768,0.00969247549503664,0.018559825774039574,0.009559014322738887,9.995837652480472e+34,4.1466405131263015e+34,2.2773521342649674e+21,9.748359220836399e+20,8.1065,5841.0,1.39706,nan,FGK,1.15952,nan,1.15952,-0.5090634944879674,16.51523511953638,0,0,1,0
12359032,1,5,6,0.030015953133946234,0.02130418856040703,0.016335872392789587,0.012716886587610504,5.161885139302607e+34,4.303642582118254e+34,1.270057312542212e+21,9.525589613797966e+20,11.5881,5471.0,0.900509,4.51136,FGK,2.333903,nan,2.333903,-1.8164816334339544,61.92199918466381,0,1,1,0
12359079,1,1,1,0.01727647272376613,0.01727647272376613,0.008613634499452948,0.008613634499452948,5.448455958622974e+34,5.448455958622974e+34,1.4073724681481505e+21,1.4073724681481505e+21,10.7543,6208.0,1.06017,4.46287,FGK,2.67712,nan,2.67712,nan,nan,0,0,0,0
12377787,1,1,1,0.06220921162794171,0.06220921162794171,0.0064354247930262206,0.0064354247930262206,1.6586892397990103e+34,1.6586892397990103e+34,5.1209648894851285e+20,5.1209648894851285e+20,13.0924,4496.0,0.680152,4.62411,FGK,1.33856,nan,1.33856,nan,nan,0,0,0,0
12393800,1,3,4,0.036720344820237436,0.01991867196141623,0.024976536623990957,0.013745857632683397,2.7804781030692674e+35,1.0594437719726947e+35,3.105656686531747e+21,1.618440170358789e+21,10.7399,5571.0,1.31267,4.19298,FGK,1.027411,nan,1.027411,nan,nan,0,0,0,0
12421477,1,6,11,0.17747949151073808,0.05334420332640712,0.033103259362018,0.010682265217172924,1.1014991990014942e+34,4.0796369851556235e+33,6.444320976136674e+20,2.0831838303376572e+20,11.701,3461.0,0.581786,4.66667,M0-M4,0.358996,nan,0.358996,-0.6213584730907471,20.037926475906605,0,0,0,0
12423835,1,13,21,1.9493858059222449,0.2876624293134611,0.05480950508766045,0.016348936054333747,9.43985969010857e+33,3.125025956258875e+33,4.955213388196901e+20,1.616284866488366e+20,12.9949,3190.0,0.332948,4.89093,M4-M10,2.844444,nan,2.844444,-0.8133710190739505,26.603387077512668,0,0,0,0
12471629,1,4,5,0.08017298583725979,0.03139498071328331,0.008837268674977465,0.005688966547969283,7.679971515521302e+32,4.643231344771697e+32,9.777619196745469e+19,6.381499736568918e+19,11.7126,3213.0,0.443879,4.78697,M0-M4,2.2294,nan,2.2294,-1.5735562677229102,50.46830526797102,0,0,0,0
12474920,1,4,4,0.0421026441031159,0.030950635170946456,0.006772147508200874,0.004699989081245744,1.4602411086488733e+33,8.710704339412552e+32,1.9471518085139045e+20,1.0670758644767003e+20,11.4875,3509.0,0.454112,4.77786,M0-M4,nan,nan,nan,-1.0090887486652327,32.209076099304454,0,0,0,0
12509218,1,22,25,0.1516658292949426,0.0461296826295483,0.012379981352101586,0.005481862773121581,3.118902950686909e+33,6.925799216768815e+32,1.4187634617062754e+20,7.0922049751674135e+19,11.4937,3192.0,0.431167,4.79836,M4-M10,0.83507,nan,0.83507,-1.3054516803296408,42.340405040062436,0,0,0,0
12931952,1,3,3,0.22738508510956773,0.12176727143716774,0.008782835911058058,0.0037912793275590513,3.685132628986505e+32,2.3265403075094772e+32,6.443408032214876e+19,5.032241739725681e+19,12.4529,3171.0,0.222593,5.02598,M4-M10,0.350149,nan,0.350149,nan,nan,0,0,0,0
12996375,1,1,2,0.19085468824753396,0.1730237583235834,0.01214268226458846,0.008341245398212998,1.2246795006864944e+33,8.970157232405283e+32,1.2267801715576947e+20,7.76172635078257e+19,15.3331,3064.0,0.233985,5.00876,M4-M10,1.1033,nan,1.1033,nan,nan,0,0,0,0
13060575,1,2,2,0.010092932882101925,0.006983186445081778,0.019024583303381307,0.01213918296307519,3.3324408143294024e+32,3.2727966331196426e+32,5.635623375216679e+19,4.930881859063605e+19,9.217,3565.0,0.425124,4.8038,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
20891744,1,3,4,0.04083069792863329,0.02196882172043918,0.01779761625323721,0.010409001914239407,1.8355187831437854e+35,6.912748589229591e+34,2.558121652929589e+21,1.1715663677825481e+21,11.1144,5155.0,1.23517,4.19463,FGK,1.54275,nan,1.54275,nan,nan,0,0,0,0
20892891,1,9,10,0.20887175725685786,0.07500506079667378,0.012307350927410046,0.005055349665839851,7.276981038536024e+33,1.7604561623087097e+33,3.779491165247669e+20,1.3133165199680555e+20,11.5143,3516.0,0.490161,4.74603,M0-M4,4.790643,nan,4.790643,-0.8494877129094527,27.320435814121577,0,0,0,0
24292848,1,1,1,0.0050092943355034385,0.0050092943355034385,0.006659875788337384,0.006659875788337384,7.771670709019497e+33,7.771670709019497e+33,3.1309399971468706e+20,3.1309399971468706e+20,7.791,6032.7,0.909791,4.5694,FGK,nan,nan,nan,nan,nan,0,0,0,0
25078924,2,2,3,0.043698468807271004,0.032296349208954744,0.019731209742703287,0.008553440270431785,2.826086036105241e+35,1.0970658753536069e+35,4.0043085369765323e+21,1.7618108816871478e+21,10.705,5737.0,1.21763,4.27563,FGK,0.6793585,nan,0.6793585,nan,nan,0,0,0,0
25081629,2,3,4,0.8598602550730545,0.36274616906708695,0.005961551040470126,0.0031599353641644685,1.8401463406440084e+33,1.0187148309062121e+33,1.6848050196837643e+20,8.478195778325733e+19,14.0971,3153.0,0.282889,4.94514,M4-M10,0.274577,nan,0.274577,nan,nan,0,0,0,0
25118964,2,21,28,0.6294865838123964,0.0872421317003758,0.03038390505988569,0.005650208863775009,3.4067456681281324e+33,1.1911208257727928e+33,2.779138791097305e+20,1.030568741563066e+20,12.0301,3323.0,0.508369,4.73009,M0-M4,1.017008,nan,1.017008,-1.2229347835318578,39.68863574903101,0,0,0,0
25132694,1,1,1,0.0037551118764535874,0.0037551118764535874,0.004028359585741566,0.004028359585741566,1.5673007776470613e+33,1.5673007776470613e+33,1.3260060500050685e+20,1.3260060500050685e+20,9.2048,5175.0,0.835607,4.53855,FGK,nan,nan,nan,nan,nan,0,0,0,0
25132999,2,8,11,0.6142963189216653,0.1071098446143731,0.024982814259272585,0.007136040645031253,4.799387259691165e+34,1.051186937154799e+34,9.990852656201185e+20,3.143313208703459e+20,10.8124,3945.0,0.606897,4.64539,FGK,4.92012,nan,4.92012,-0.5059002807278784,15.961001543303093,0,0,0,0
25153167,1,1,1,0.24619527037823133,0.24619527037823133,0.002902881894371972,0.002902881894371972,3.038665065209429e+32,3.038665065209429e+32,4.148543702201708e+19,4.148543702201708e+19,13.5675,3036.0,0.182652,5.09724,M4-M10,0.37348400000000004,nan,0.37348400000000004,nan,nan,0,0,0,0
25200252,1,14,19,1.3546003182496071,0.12833405109071197,0.06529608736430073,0.009214732575387031,1.427701641476606e+33,3.6349537818450835e+32,1.2809070235954286e+20,4.227455483129046e+19,10.955,3223.0,0.264868,4.96698,M0-M4,1.205592,nan,1.205592,-0.7628283953793111,24.13940627405839,0,0,0,0
25243422,1,8,8,0.17021521681671353,0.06888506204109006,0.004401404939271141,0.0025270887816198893,4.8835112351644844e+32,1.7624491112467066e+32,5.198577010150972e+19,3.0664912564591698e+19,11.9169,3138.0,0.27841,4.95042,M4-M10,0.958129,nan,0.958129,-1.0903926939213437,34.31735532660333,0,0,0,0
25353710,1,1,1,0.052542195487656415,0.052542195487656415,0.015345288287080778,0.015345288287080778,1.413836526151263e+33,1.413836526151263e+33,1.4649330813796522e+20,1.4649330813796522e+20,12.6571,3275.0,0.298375,4.9275,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
25372748,1,2,2,0.007048832478799742,0.006509370116145651,0.038800035368825835,0.022635502710926687,1.1616069478835267e+35,6.787559259177012e+34,1.494849243038324e+21,1.0808728223937874e+21,9.69738,5351.0,1.56929,4.0128,FGK,1.06168,nan,1.06168,nan,nan,0,0,0,0
25374751,1,3,3,0.059585494857039276,0.03457521837229353,0.00386360794809043,0.0026676709022211286,1.1387947548383563e+32,9.202045414273054e+31,2.9917336845922484e+19,2.138999164860395e+19,11.5526,3286.0,0.237468,5.00372,M0-M4,4.551111,nan,4.551111,nan,nan,0,0,0,0
27955268,1,3,3,0.12357426700879491,0.0811659081283465,0.004014910814771993,0.0034482359792107364,3.3927765415046456e+32,1.930744851312692e+32,6.237370778410969e+19,3.737676714774899e+19,13.2609,2928.0,0.248396,4.98847,M4-M10,0.616577,nan,0.616577,nan,nan,0,0,0,0
29257288,1,3,3,0.05568585861378338,0.03390584931770933,0.004252003918925992,0.0025107603781888573,1.34128337340115e+32,8.86169940541333e+31,2.6306631759375507e+19,2.0899310341991666e+19,11.8478,3258.0,0.247312,4.98995,M0-M4,0.446461,nan,0.446461,nan,nan,0,0,0,0
29430569,1,7,11,9.805262349649569,1.4459729003073352,0.07212920202656874,0.014544597784405545,1.0774123425240844e+34,2.610489632926111e+33,3.880077171677052e+20,1.3354468104361948e+20,13.6218,3055.0,0.243184,4.99564,M4-M10,nan,nan,nan,-0.5945246489365154,18.93762356066638,0,0,0,0
29477348,1,1,2,0.1203881555873001,0.0766787140082045,0.018017503024355577,0.009519759779532377,3.1075040560931393e+32,1.9594410823951705e+32,4.031210803487857e+19,2.969949268309654e+19,12.0597,3089.0,0.212307,5.04256,M4-M10,0.323007,nan,0.323007,nan,nan,0,0,0,0
29671923,1,5,6,0.6324843441760883,0.22654700985362752,0.02141321411216972,0.006927041741819785,nan,nan,nan,nan,13.172,nan,0.29,4.96079,nan,0.584588,nan,0.584588,nan,nan,0,0,0,0
29779873,2,22,27,1.1700227828495116,0.1753122734713551,0.011861198459099633,0.0032552459525381555,nan,nan,nan,nan,12.495,nan,nan,nan,nan,2.6029925,nan,2.6029925,nan,nan,0,0,0,0
29780677,2,6,11,7.9015919753014945,0.9128896491180138,0.014808461679875703,0.0072376099502957925,8.929156595676346e+32,2.6063927416397808e+32,6.220057519135461e+19,2.6971462988062757e+19,13.2324,2849.0,0.137092,5.20942,M4-M10,1.23003,nan,1.23003,-0.6027741533408375,18.35379022159931,0,0,0,0
29781591,1,1,1,0.05038977897049739,0.05038977897049739,0.0019968484580566216,0.0019968484580566216,nan,nan,nan,nan,11.523,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
29830830,2,8,8,0.055625039045010594,0.027485229542224814,0.011246183297375995,0.006299228787461443,3.530347627768911e+33,2.1806936338965765e+33,2.1844057411009498e+20,1.4776726887078026e+20,11.6985,3608.0,0.68766,4.57935,M0-M4,4.233592,nan,4.233592,-1.2294964842636587,39.77667852701321,0,0,0,0
30186108,2,4,4,0.19286614785266742,0.13542571518256571,0.04240357384876799,0.012953824481607574,3.826168952221575e+33,1.3874495732713437e+33,1.8202291122117794e+20,1.0216579784330215e+20,12.8896,3125.0,0.290664,4.93617,M4-M10,1.65495,nan,1.65495,nan,nan,0,0,0,0
30527625,1,1,1,0.02431602370976051,0.02431602370976051,0.013147609967036912,0.013147609967036912,2.4177902628998156e+34,2.4177902628998156e+34,8.30724850760292e+20,8.30724850760292e+20,11.9582,5435.57,0.65302,nan,FGK,4.92012,nan,4.92012,nan,nan,0,0,0,0
31108599,1,2,3,0.08724380191247778,0.06313450837338569,0.00806057944177389,0.005623841625872267,8.096101769890043e+33,4.0473288779541883e+33,3.052021986136765e+20,1.9348484456086956e+20,12.1151,3742.0,0.539774,4.70278,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
31381302,2,7,7,0.5338146455267323,0.18179752102871208,0.010368449852196857,0.0031220687235073,8.672674156360581e+31,3.9511800591957355e+31,2.0049040671268758e+19,1.2908566812373236e+19,12.4884,2836.0,0.140898,5.19845,M4-M10,0.16519,nan,0.16519,-1.4709937647401787,45.22904272328564,0,0,0,0
31633878,2,5,5,0.05787729766737643,0.0325502368594104,0.012206170346622866,0.00750907726114002,2.2310169916641673e+33,1.5912234515977846e+33,1.794356174346424e+20,1.186815406022483e+20,11.5003,3556.0,0.494506,4.74222,M0-M4,nan,nan,nan,-2.6669413786764236,87.41830061334493,0,0,0,0
31740375,2,21,26,1.11662818757913,0.111693386253818,0.010549770519333155,0.005269269138830668,3.432270865726214e+34,2.269363572986056e+33,8.367674659180747e+20,1.0783667093966823e+20,11.7966,3379.0,0.391358,4.83463,M0-M4,2.780574,nan,2.780574,-0.7654102515180241,24.48227722406649,0,0,0,0
31747041,1,1,1,0.0010551559798542937,0.0010551559798542937,0.006833544146715812,0.006833544146715812,1.5278720182397574e+34,1.5278720182397574e+34,5.361121163730877e+20,5.361121163730877e+20,5.9304,8297.96,1.61995,4.32869,nan,4.2027745,nan,4.2027745,nan,nan,0,0,0,0
31779649,2,2,2,0.048671585158301126,0.03882332039795476,0.002512543157843416,0.0021993797394038285,3.0571752708865916e+32,2.22443218641731e+32,4.15372386848061e+19,3.3340863736531534e+19,12.0268,3289.0,0.352866,4.87115,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
31780319,2,7,8,0.5908938021405086,0.11985120254373544,0.007752414751806768,0.0033812752726996003,nan,nan,nan,nan,11.848,nan,nan,nan,nan,1.319163,nan,1.319163,nan,nan,0,0,0,0
31798493,2,6,6,2.4147715899200133,0.9385642021345545,0.011385001574279553,0.00399569722126119,1.1605377227634733e+33,7.215022835977046e+32,1.2610827483947382e+20,8.459599489990314e+19,15.1969,2907.0,0.199552,5.0647,M4-M10,0.2419195,nan,0.2419195,-1.072182097517109,33.91838009879124,0,0,0,0
31798732,1,1,2,0.08030560974990787,0.0445756972706845,0.03512720986920558,0.018714744516383504,1.9881707745396758e+34,1.6327949685387172e+34,6.113439449779725e+20,5.695060742212889e+20,10.9348,4971.0,0.736973,4.61698,FGK,nan,nan,nan,nan,nan,0,0,0,0
31850842,1,1,1,0.02730262717547393,0.02730262717547393,0.013042493497167908,0.013042493497167908,7.743588737184184e+34,7.743588737184184e+34,2.2122228521338945e+21,2.2122228521338945e+21,10.1584,5383.0,1.05881,4.35692,FGK,1.7302925,nan,1.7302925,nan,nan,0,0,0,0
31852565,2,4,5,0.2712565142623229,0.1401768299242259,0.013115348703469124,0.0054203684420528865,3.323321578092736e+33,1.8199725840757766e+33,2.3102398401890687e+20,1.2969527945889412e+20,12.8471,3458.0,0.483587,4.75181,M0-M4,1.7760855,nan,1.7760855,-0.5475476149884864,16.821346330545616,0,0,0,0
31945753,1,2,3,0.035196433367739,0.016636681479164417,0.026906707989039748,0.012771788582006257,3.539240598512176e+35,2.5073794143479297e+35,3.4032273997863505e+21,2.524509818566277e+21,9.582,7021.1,1.89178,4.07466,FGK,0.5171265,nan,0.5171265,nan,nan,0,0,0,0
32032816,1,5,5,0.25401445350796165,0.1640969136397739,0.006162761258022995,0.0032240785844942555,1.1804651702726906e+33,7.193922992824554e+32,1.0193216304511674e+20,7.988309516491294e+19,13.713,3304.0,0.282852,4.94518,M0-M4,nan,nan,nan,-1.3024378904915628,41.72186808785149,0,0,0,0
32036415,2,4,6,0.06043246554769014,0.0337835777094329,0.012149809188846627,0.005077534533386848,1.8522218114346214e+33,1.0776668419133191e+33,1.2565259168024933e+20,9.30847635868445e+19,12.1124,3571.0,0.531038,4.71035,M0-M4,nan,nan,nan,-1.4136235027352773,45.37892274814044,0,0,0,0
32051273,1,2,2,0.004821716040792799,0.004335099300982682,0.009568701461526358,0.007133332713611417,8.601847622077655e+34,6.243556148930912e+34,2.059368348424618e+21,1.5363964118807809e+21,9.2968,6468.0,2.26691,3.84777,FGK,1.80242,nan,1.80242,nan,nan,0,0,0,0
32052779,2,11,11,0.11053490871154903,0.050867372938471905,0.010049176214790954,0.005478527319643777,2.3872219591960858e+33,1.397649548708379e+33,1.8682574464045823e+20,1.1330978180711062e+20,12.7824,3339.0,0.498274,4.73892,M0-M4,3.715193,nan,3.715193,-1.4754327062189763,47.938083543405824,0,0,0,0
32068500,2,4,4,0.16122946809951003,0.07840295223647285,0.012781591629476449,0.008540786824148928,6.285308195950716e+33,3.5056494794901226e+33,2.576893133721661e+20,1.679705275746018e+20,12.9507,3444.0,0.434301,4.79554,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
32068898,2,3,5,1.3846478711816839,0.5309904965499896,0.019225634055563833,0.012087184486562017,1.9891213240743148e+34,8.633215094255784e+33,7.691981188701271e+20,2.6303848349639282e+20,13.818,3194.0,0.275294,4.95415,M4-M10,0.67927,nan,0.67927,-0.43877548395709537,13.451160099171561,1,0,0,0
32089522,2,4,4,0.14347096212815838,0.05945702195501719,0.015388116426127129,0.00692271174171275,3.1591958273209424e+33,1.918644350096189e+33,1.7177807811190548e+20,1.3758683770356844e+20,12.9768,3435.0,0.533558,4.70817,M0-M4,2.395322,nan,2.395322,nan,nan,0,0,0,0
32090581,2,13,13,0.7582325762507516,0.16788181767635058,0.04499245859979867,0.01115148657072561,7.470122384985738e+33,1.656909002438655e+33,3.185226761212529e+20,1.2430576786900782e+20,13.5064,3267.0,0.263972,4.96811,M0-M4,nan,nan,nan,-0.8375136108649739,26.68961847691063,0,0,0,32090583
32090583,2,17,21,0.25378729926881527,0.09808165983033071,0.0440563027198947,0.009911122754369412,4.991686655635794e+33,1.2218523758797477e+33,2.4630960058168826e+20,8.812949043615772e+19,13.3292,3249.0,0.284538,4.94322,M0-M4,nan,nan,nan,-0.9673166770799728,31.038149121043457,0,0,0,32090581
32150630,2,2,3,0.10252658499911098,0.07377281699798538,0.010817432730557606,0.005578835780627206,1.7958278537320488e+34,1.1395390455956225e+34,5.445689582046736e+20,3.625528769344312e+20,11.9631,4323.0,0.704821,nan,FGK,1.1196525,nan,1.1196525,nan,nan,0,0,0,0
32178036,1,2,3,0.07690196345354121,0.04742185357239628,0.007603896303721779,0.004784725053040742,1.9871530233035486e+33,1.3530841669332833e+33,1.516518615065698e+20,1.1072615076260487e+20,12.5781,3472.0,0.507208,4.7311,M0-M4,4.233592,nan,4.233592,nan,nan,0,0,0,0
33714944,1,4,4,0.24279425668242272,0.08701770869912058,0.009165183002684133,0.004606856428281105,2.5133660517110378e+33,1.0623238187159448e+33,1.6941188683633197e+20,8.727512465470512e+19,12.3141,3396.0,0.40182,4.82499,M0-M4,nan,nan,nan,-0.8732133448513406,27.693856038970992,0,0,0,0
33837062,2,5,8,0.4655108473906679,0.20152747060939008,0.009691051360273463,0.004012358594615071,9.382047296550354e+33,4.363286675772232e+33,2.6082430465032094e+20,1.814232696402226e+20,13.8373,3336.0,0.581134,4.66723,M0-M4,nan,nan,nan,-1.7500572491429516,57.68408431438064,0,0,0,0
33864387,1,6,6,0.08327755105765099,0.03740117735626289,0.014334425957568621,0.0068537480051241,3.8537798390991316e+33,2.031520592373084e+33,2.870369363354083e+20,1.531844010369045e+20,11.4002,3443.0,0.550504,4.69351,M0-M4,4.551111,nan,4.551111,-1.144606766781957,37.11859855699564,0,0,0,0
33878971,2,15,18,0.5202696390287816,0.12181087062957431,0.03585348043069167,0.00995476246205791,3.664912093069156e+33,9.243587563336916e+32,2.001660604260434e+20,8.151217710001114e+19,12.9994,3117.0,0.324881,4.89918,M4-M10,nan,nan,nan,-0.8361345223128889,26.590226249775686,0,0,0,0
33880418,2,4,4,0.3479475331258048,0.1387919035342438,0.0059342928150012235,0.004427371586082036,9.589471871248533e+32,3.7566786127484106e+32,9.971781499202224e+19,4.7051347549729915e+19,13.5144,3120.0,0.195471,5.0722,M4-M10,1.66254,nan,1.66254,nan,nan,0,0,0,0
33881250,2,4,5,0.22384964051958542,0.08695522956538028,0.019538172159768587,0.01081356459764742,1.8782220692839548e+33,1.3498368846333395e+33,1.5331040445970055e+20,1.0140333076316209e+20,12.875,3151.0,0.386826,4.83884,M4-M10,1.137778,nan,1.137778,-0.9223322254998945,29.25326622741922,0,0,0,0
33949202,1,15,16,0.07849683477152468,0.01643442477043238,0.016123144755350823,0.005938048747388571,2.4680730183858596e+33,5.270336308619756e+32,1.468785367196362e+20,5.656025905140196e+19,10.0725,3442.0,0.497515,4.73958,M0-M4,nan,nan,nan,-0.974288901110163,31.186394269958182,0,0,0,0
34014829,1,1,1,0.6906280151972891,0.6906280151972891,0.0015255581421400528,0.0015255581421400528,nan,nan,nan,nan,14.221,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
38461453,2,5,6,0.3027737656014382,0.1972171687565382,0.009722515888121884,0.004127738561645763,nan,nan,nan,nan,13.755,nan,nan,nan,nan,1.3144175,nan,1.3144175,nan,nan,0,0,0,0
38462407,2,4,5,0.0075022988703890795,0.004798041389556545,0.011274555661162412,0.006594762444802954,1.1873055854089753e+33,5.074637852114907e+32,1.2224207266987842e+20,6.1698282388822475e+19,8.68639,3840.0,0.583696,4.66504,M0-M4,1.65495,nan,1.65495,-0.8175954363425922,25.32682560240008,0,0,0,0
38515801,2,2,3,0.6756093974086169,0.2900697032594089,0.01172496929929096,0.007581226327807546,4.7920762014983725e+33,3.227821968131759e+33,2.4668708100245933e+20,1.7912126671940905e+20,13.2666,3249.0,0.42035,4.80811,M0-M4,1.07085,nan,1.07085,-0.6816191014240092,21.318764994780853,0,0,0,0
38518773,2,8,8,0.18045830155225714,0.06905487096509065,0.012027771252746802,0.005786305924390401,1.3587496819455825e+34,4.199655440600026e+33,6.513832344702627e+20,2.562558448404982e+20,12.7109,3496.0,0.614446,4.63905,M0-M4,nan,nan,nan,-0.9998805699260044,32.39599591866209,0,0,0,0
38585053,2,2,2,0.938390277683145,0.5044878362064609,0.023078909206932015,0.012968111409313143,nan,nan,nan,nan,14.1726,nan,nan,nan,nan,0.8410340000000001,nan,0.8410340000000001,nan,nan,0,0,0,0
38586438,2,10,15,0.26008506473848203,0.06522298789360487,0.07254506507597737,0.016173867823991852,3.2575744074733113e+34,6.717094569632688e+33,8.246600963672893e+20,2.1307227010320505e+20,11.6704,3471.0,0.538706,4.7037,M0-M4,0.5556755,nan,0.5556755,-0.5203511717571858,16.42975848034033,0,0,0,0
38602305,1,1,1,0.0013950930030823038,0.0013950930030823038,0.02199270348965949,0.02199270348965949,3.8305281614796175e+35,3.8305281614796175e+35,2.855130836103556e+21,2.855130836103556e+21,6.1621,12494.0,nan,nan,nan,2.962108,nan,2.962108,nan,nan,0,0,0,0
38633243,2,2,2,0.031192348687308698,0.0266346002511844,0.010857111747720624,0.010306199367570408,1.788197301295672e+33,1.469575442789865e+33,1.5090485931511818e+20,1.2479232399453818e+20,12.4906,3492.0,0.417206,4.81096,M0-M4,0.00463,nan,0.00463,nan,nan,0,0,0,0
38633462,2,11,11,0.17846191123557784,0.09066441800580667,0.02480986787441808,0.005138781490113306,3.544453891134058e+33,1.320458302987515e+33,2.2562898332537304e+20,1.0613179334716968e+20,12.9908,3117.0,0.490286,4.74592,M4-M10,0.5805975,nan,0.5805975,-1.0582602610018834,33.903054208463985,0,0,0,0
38634790,1,4,5,0.32698096616562045,0.15075816433179018,0.015733763222976482,0.005988221576923332,5.594541895205238e+33,1.9612788120955255e+33,3.089344050626629e+20,1.4429309450910625e+20,13.5985,3350.0,0.367639,4.85691,M0-M4,1.733757,nan,1.733757,-0.40878599828196127,12.475971129120762,1,0,0,0
38680132,2,3,4,0.24805203366592177,0.1346012479766598,0.015330518393421214,0.011465642434289974,1.2180955598884702e+34,5.0955960250743564e+33,3.767053792747195e+20,2.1416568427275292e+20,13.3208,3301.0,0.446069,4.78502,M0-M4,0.28548399999999996,nan,0.28548399999999996,-0.7196464864878922,22.77430637646889,0,0,0,0
38681518,2,5,5,0.39172372282277823,0.25249210279885875,0.010395490078603365,0.0048809497725580955,2.3821677028555872e+33,1.3837928002169192e+33,1.5808106398486692e+20,1.0707946511161315e+20,14.3179,3141.0,0.279365,4.94929,M4-M10,2.4112905,nan,2.4112905,-1.0129271217812814,32.19328152894732,0,0,0,0
38698751,2,4,5,0.16158313160125948,0.09100067036777133,0.017005077525790453,0.007636946996118915,4.027601279941184e+32,1.619576801650644e+32,6.063310418731724e+19,2.769794830003348e+19,13.4923,2906.0,0.156245,5.15728,M4-M10,0.601831,nan,0.601831,-0.8022723025869359,24.422563119597804,0,0,0,0
38759628,1,1,1,0.00981363108506178,0.00981363108506178,0.002422048157855064,0.002422048157855064,6.428675267848953e+31,6.428675267848953e+31,1.566267632281948e+19,1.566267632281948e+19,10.4964,3316.0,0.347011,4.87689,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
38762657,1,1,1,0.005021229890342005,0.005021229890342005,0.00045989201280839664,0.00045989201280839664,1.1750017503888583e+35,1.1750017503888583e+35,1.3228026604462515e+21,1.3228026604462515e+21,8.2591,3993.0,30.7141,nan,FGK,2.247462,nan,2.247462,nan,nan,0,0,0,0
38820496,2,4,4,0.24611358497142155,0.15384636453489683,0.02150749450535166,0.009249512055757995,1.3906341792121117e+33,8.770572138322507e+32,1.1840438412900958e+20,8.397271702687318e+19,13.2972,3013.0,0.279345,4.94931,M4-M10,0.654579,nan,0.654579,nan,nan,0,0,0,0
38822853,1,1,1,0.19044850069405134,0.19044850069405134,0.0017916899569659758,0.0017916899569659758,1.5788770464950598e+33,1.5788770464950598e+33,1.2215051070885786e+20,1.2215051070885786e+20,11.4566,3377.0,0.424701,4.80418,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
38824355,1,1,1,0.047577734327712104,0.047577734327712104,0.005329054210903066,0.005329054210903066,3.374633571419479e+32,3.374633571419479e+32,4.398795191090083e+19,4.398795191090083e+19,13.018,3235.0,0.247197,4.9901,M0-M4,1.400342,nan,1.400342,nan,nan,0,0,0,0
38937499,1,1,1,0.0038618113449655402,0.0038618113449655402,0.008515437354671999,0.008515437354671999,6.427970015128548e+33,6.427970015128548e+33,3.42899619470703e+20,3.42899619470703e+20,8.7627,5199.3,1.07319,4.3212,FGK,1.183097,nan,1.183097,nan,nan,0,0,0,0
40183989,1,1,1,0.011189560634169085,0.011189560634169085,0.0048928783675317045,0.0048928783675317045,1.7405327385961067e+34,1.7405327385961067e+34,3.9455085220338886e+20,3.9455085220338886e+20,9.9925,6010.0,1.10389,4.39754,FGK,2.8658514999999998,nan,2.8658514999999998,nan,nan,0,0,0,0
40716679,1,2,2,0.009198907542970699,0.0075014487497319995,0.0009774794751986535,0.0006612940122937751,7.050347453795579e+35,6.000247309356897e+35,4.5573995190095163e+21,4.45855004976383e+21,3.7244,4878.0,31.5995,nan,FGK,nan,nan,nan,nan,nan,0,0,0,0
41112771,1,1,1,0.0030248820892321894,0.0030248820892321894,0.00488809707278438,0.00488809707278438,1.0038795291496799e+34,1.0038795291496799e+34,5.390690470211086e+20,5.390690470211086e+20,9.1035,6361.0,1.35394,4.27867,FGK,nan,nan,nan,nan,nan,0,0,0,0
41259321,1,1,1,0.009854024948979275,0.009854024948979275,0.004845329581476469,0.004845329581476469,5.73175722081285e+33,5.73175722081285e+33,2.8053701037975994e+20,2.8053701037975994e+20,11.351,5028.0,0.861845,nan,FGK,nan,nan,nan,nan,nan,0,0,0,0
41463262,1,2,3,0.2699700025400439,0.17548537051496724,0.009125732202998012,0.004283817142158142,2.3824201586364427e+33,1.868315503773405e+33,1.3206846553150692e+20,1.0166016647511505e+20,13.3835,3346.0,0.417357,4.81082,M0-M4,2.638325,nan,2.638325,nan,nan,0,0,0,0
41595212,1,1,1,0.007734978148954586,0.007734978148954586,0.025741508402392917,0.025741508402392917,1.765573401486157e+35,1.765573401486157e+35,2.5128344577951715e+21,2.5128344577951715e+21,10.0016,6292.0,1.65492,nan,FGK,1.820444,nan,1.820444,nan,nan,0,0,0,0
41789657,1,1,1,0.026883622667442326,0.026883622667442326,0.0012457877428811454,0.0012457877428811454,2.934599005822655e+33,2.934599005822655e+33,1.566957956055787e+20,1.566957956055787e+20,10.7671,5165.0,0.766659,4.60838,FGK,nan,nan,nan,nan,nan,0,0,0,0
41858253,1,1,2,0.012033272663186757,0.007385175294129026,0.008320550838039767,0.007765334013802397,4.697582352682519e+34,2.8920508651705366e+34,1.4104935764277624e+21,8.077214623684375e+20,8.1602,6386.0,1.22114,4.37175,FGK,0.805506,nan,0.805506,nan,nan,0,0,0,0
41862041,1,3,4,0.07010750499714029,0.04375491804767314,0.0059529159995485685,0.003369646601400196,2.2356164270166937e+32,1.914438520388763e+32,4.687598912846545e+19,3.324681849312999e+19,12.5475,3124.0,0.320135,4.90411,M4-M10,0.737022,nan,0.737022,nan,nan,0,0,0,0
41862291,1,1,1,0.02768481998836758,0.02768481998836758,0.005893698573229785,0.005893698573229785,6.092205742533856e+32,6.092205742533856e+32,8.16995135241728e+19,8.16995135241728e+19,12.4293,3412.0,0.395788,4.83054,M0-M4,0.914796,nan,0.914796,nan,nan,0,0,0,0
41898474,1,5,9,0.02873140724372139,0.01606546096675305,0.0419234722074811,0.016935519969554082,7.817596305866683e+35,3.361712799360661e+35,7.304791778750097e+21,3.613317797479147e+21,9.683,5524.0,2.55368,3.61051,FGK,3.792593,3.6049,3.792593,-0.7364683054454102,25.24466032619663,0,1,1,0
47337894,1,4,5,0.1710883748325458,0.0997591446489853,0.004550553281015959,0.0032007692552657556,9.386136776610318e+32,5.6475060453497825e+32,7.067900029861295e+19,5.645387162134899e+19,12.0219,3142.0,0.362401,4.86192,M4-M10,nan,nan,nan,-1.4184191082252986,45.416740732694635,0,0,0,0
47423224,1,21,26,0.11648831292085021,0.024758971596234917,0.017560003450515643,0.004485493799945187,1.1253850900943286e+32,4.487515490043165e+31,2.3152795794475684e+19,1.3048190744145144e+19,9.78166,3172.0,0.229703,5.0151,M4-M10,0.317669,nan,0.317669,-1.5486001803820362,48.52867533614969,0,0,0,0
47424649,1,9,11,2.579049366274636,0.3900172419447214,0.014099764939264778,0.004544601804456289,7.073509235917699e+33,1.2993110286271573e+33,4.7869912719068994e+20,8.89804494711679e+19,12.6165,3285.0,0.248135,4.98883,M0-M4,nan,nan,nan,-0.49941776515514824,15.546100326264524,0,0,0,0
47424873,1,16,19,0.21058605706921135,0.06512277752066478,0.0315097605234768,0.005585076896473728,4.373020023384626e+33,8.258945372835743e+32,2.4831802676741485e+20,7.999318472123544e+19,11.1122,3191.0,0.474486,4.75982,M4-M10,1.300317,nan,1.300317,-0.9355210574829452,30.161261532071055,0,0,0,0
47465993,1,10,13,0.08736383439121188,0.029112595975777842,0.008575813046561796,0.0037221104173547626,7.474129066150014e+33,1.8642334303157387e+33,2.5350927328268288e+20,1.1424102345430958e+20,10.3343,3866.0,0.599132,4.65194,M0-M4,1.876747,nan,1.876747,-0.661879619994631,21.249792105270927,0,0,0,0
49619607,1,25,32,0.12009833835565777,0.014414458614624896,0.032659449137202735,0.009632334818385348,1.147045981381577e+35,2.4759519591614347e+34,1.7552167615660446e+21,6.253203348735441e+20,8.9306,5075.0,1.28118,4.15227,FGK,1.159057,nan,1.159057,-0.8152108510615036,27.534772073566415,0,1,1,0
49622317,1,3,4,2.0256714579752892,0.8169397992513542,0.007822076733524856,0.004320704457316936,1.340810469516961e+34,5.050415452222452e+33,2.8541277959604765e+20,1.5992162676333366e+20,13.7393,3109.0,0.344154,4.87971,M4-M10,0.558312,nan,0.558312,nan,nan,0,0,0,0
49678165,1,1,1,0.06190322618657656,0.06190322618657656,0.00308446699697915,0.00308446699697915,2.0933099686488022e+32,2.0933099686488022e+32,5.819777488580241e+19,5.819777488580241e+19,12.9993,3064.0,0.285641,4.94194,M4-M10,3.715193,nan,3.715193,nan,nan,0,0,0,0
49687321,1,6,6,0.2509901852916749,0.09012026590203452,0.004501190893113422,0.002861681923904607,1.4464786727723122e+33,5.3073751068317435e+32,1.077507839751493e+20,6.653876918703413e+19,12.4264,3214.0,0.335973,4.88788,M0-M4,0.954049,nan,0.954049,-1.1345263607143203,36.17166530369435,0,0,0,0
50232454,1,4,5,5.143036573837886,1.370883395155173,0.005454309915943615,0.002351023764580948,1.3247274223236022e+33,5.4972639479917014e+32,1.0163136162062588e+20,5.4064311315996434e+19,14.1096,2858.0,0.217835,5.03351,M4-M10,nan,nan,nan,-0.774852728119162,24.258551575259332,0,0,0,0
50274085,2,4,6,0.9149262186680782,0.41871939591695123,0.00591328335912639,0.0033903097445802106,9.219207782100723e+33,3.8144055546091613e+33,4.345615109967416e+20,1.7865742584509307e+20,14.1552,3351.0,0.345568,4.87831,M0-M4,nan,nan,nan,-0.45095744728319537,13.762837697018155,0,0,0,0
50311775,1,11,14,0.2939444803094122,0.12094657974697619,0.015571004788242871,0.004023697840524238,1.2508803227276467e+33,4.287570768023141e+32,1.0261270351168835e+20,4.886255294030327e+19,12.6614,2957.0,0.366121,4.85836,M4-M10,0.232933,nan,0.232933,-1.0354305114576896,33.07954414987244,0,0,0,0
50313171,1,1,1,0.1774654757026718,0.1774654757026718,0.014957548256674015,0.014957548256674015,2.936131223614393e+33,2.936131223614393e+33,1.616918193453929e+20,1.616918193453929e+20,14.5241,3140.0,0.254061,4.9809,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
50345701,1,7,7,0.02431123661119987,0.010577881805871256,0.02378949707114645,0.008344857696928153,2.4704154296831e+34,1.289411784472259e+34,7.816133571600452e+20,4.646277818273024e+20,8.9903,5126.0,1.23099,4.19206,FGK,nan,nan,nan,-0.6325716657089178,20.595491268908475,0,0,1,0
50472380,2,7,9,2.3635392043332644,0.40826985491664913,0.018470558335313473,0.006376070100620781,1.0299529312953911e+34,3.7209802664645396e+33,3.572023473486572e+20,1.6911739997689748e+20,12.9075,3186.0,0.41638,4.81171,M4-M10,1.611013,nan,1.611013,-0.5038072656951433,15.64650279153835,0,0,0,0
51993161,1,1,1,0.09138743294791782,0.09138743294791782,0.002634986461519561,0.002634986461519561,6.992732743748205e+32,6.992732743748205e+32,7.299746141546872e+19,7.299746141546872e+19,12.5517,3329.0,0.351731,4.87225,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
52019004,2,22,24,0.1352517236322172,0.05009597784704158,0.05445176249195676,0.006212642974859729,8.777833432580557e+33,1.9977774147423602e+33,3.1686096028334175e+20,1.3864916271221085e+20,11.9629,3415.0,0.607815,4.64462,M0-M4,1.64004,nan,1.64004,-1.2495253659004257,40.751589718740355,0,0,0,0
52019395,1,1,1,0.030395482007351513,0.030395482007351513,0.009378060556637542,0.009378060556637542,6.768363081967956e+32,6.768363081967956e+32,6.773043613276235e+19,6.773043613276235e+19,12.8402,3333.0,0.334097,4.88977,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
52194976,1,1,1,0.09706317777461558,0.09706317777461558,0.008829297955127886,0.008829297955127886,1.5972668168400228e+33,1.5972668168400228e+33,1.6422077330454892e+20,1.6422077330454892e+20,13.5647,3135.0,0.342979,4.88087,M4-M10,0.6211899999999999,nan,0.6211899999999999,nan,nan,0,0,0,0
52242947,1,2,4,10.87228402620765,2.9514140338504387,0.0585263225925687,0.022342649898879918,9.706538116988857e+33,4.947521773762627e+33,3.3502301979735504e+20,1.535614840640827e+20,13.6546,3040.0,0.193106,5.07664,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
52256020,2,2,2,0.34069579127874605,0.26267703037654444,0.0029080569803137234,0.0026338474484594015,3.826901272041947e+32,2.661993104170494e+32,4.6695594276354064e+19,3.993644648140246e+19,14.7349,2801.0,0.203796,5.05712,M4-M10,0.2658,nan,0.2658,nan,nan,0,0,0,0
52284854,2,3,3,0.08701576888458673,0.06523129612964233,0.008170349991495076,0.005005162160257548,8.716498408785384e+32,5.618612238566331e+32,1.0546709988738988e+20,6.69414185781551e+19,12.7054,3159.0,0.338388,4.88545,M4-M10,0.3855175,nan,0.3855175,nan,nan,0,0,0,0
52382634,2,3,3,0.013618443058608055,0.007460700504290677,0.010314041554711217,0.008792664666015687,1.852075539301932e+34,9.025912486034552e+33,5.403946069984303e+20,3.190522238702185e+20,9.6058,5035.0,0.907962,4.44621,FGK,3.559742,nan,3.559742,nan,nan,0,0,0,0
53726408,1,9,9,0.24431752843385265,0.1280638356971015,0.026235134233827714,0.006562644779085403,2.691562206195063e+33,8.334541799881894e+32,2.2008969832197462e+20,8.204194376441034e+19,12.7556,3194.0,0.292121,4.93451,M4-M10,0.725909,nan,0.725909,-0.7718848427073511,24.45610300537454,0,0,0,0
53752822,1,1,1,0.18690666795931513,0.18690666795931513,0.0015498538658536378,0.0015498538658536378,3.8909806306209006e+32,3.8909806306209006e+32,5.426568308396042e+19,5.426568308396042e+19,13.1125,3197.0,0.264228,4.96778,M4-M10,1.400342,nan,1.400342,nan,nan,0,0,0,0
53842250,1,3,5,0.9784232246941367,0.4228188722231421,0.029066782235272582,0.009182670539752335,9.362932759794618e+32,6.1122414119407485e+32,1.1717278528331897e+20,5.626118535096223e+19,14.249,2974.0,0.190341,5.08194,M4-M10,0.523633,nan,0.523633,-1.543413771734,49.57300955132284,0,0,0,0
53842668,1,4,4,0.09136673449324241,0.047534790602018054,0.015154831561359845,0.007031545987529119,6.190472454286801e+32,4.7868199116757804e+32,7.347420076053542e+19,5.89884546377624e+19,12.2723,3310.0,0.301456,4.9241,M0-M4,2.333903,nan,2.333903,nan,nan,0,0,0,0
53851254,1,6,8,0.3430996039563554,0.10751074866050273,0.020875083193167485,0.00912786028982911,1.7623194643503717e+34,9.025611945827768e+33,5.010982071848023e+20,3.228484871543611e+20,12.1152,3615.0,0.55809,4.68697,M0-M4,1.760212,nan,1.760212,-0.6541081956153414,21.251720517456924,0,0,1,0
53941148,1,1,1,0.0035574515752426553,0.0035574515752426553,0.015916963825383976,0.015916963825383976,7.428614723097554e+34,7.428614723097554e+34,1.3067954923619628e+21,1.3067954923619628e+21,8.08683,5190.0,2.79712,nan,FGK,nan,nan,nan,nan,nan,0,0,0,0
53976470,1,1,1,0.3353746476543866,0.3353746476543866,0.0007172245560779493,0.0007172245560779493,nan,nan,nan,nan,13.758,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
55269690,2,21,28,0.2620898851489861,0.04473732090211936,0.07374183029360809,0.014726022241996841,2.342294933806389e+35,4.0502632180189413e+34,2.7318627460035924e+21,8.094354101925568e+20,11.1088,4974.78,0.775668,4.57253,FGK,1.166952,1.17154,1.166952,-0.7623910015200447,25.546439716225304,0,1,1,0
55291546,1,1,1,0.021185400529140582,0.021185400529140582,0.0028895312959898592,0.0028895312959898592,1.880868152048494e+34,1.880868152048494e+34,5.688452599251311e+20,5.688452599251311e+20,9.3659,6028.0,1.05251,4.44283,FGK,3.873286,nan,3.873286,nan,nan,0,0,0,0
55453391,2,4,7,0.14909145257959278,0.08350322995237258,0.036998703762300605,0.013160518941161626,3.7643736880386686e+33,1.5785803146076242e+33,1.4922684650933558e+20,9.781801036774053e+19,13.5772,3286.0,0.318985,4.90531,M0-M4,4.13737,nan,4.13737,-1.0673087072622642,34.17667424923521,0,0,0,0
55525518,2,2,2,0.41820550697322045,0.2634733113034278,0.0017510373215828417,0.0011791703005858585,3.700975333295738e+32,3.2331021750816087e+32,4.7684065007275704e+19,4.574539286518997e+19,13.9217,3164.0,0.30462,4.92064,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
55604222,2,2,2,0.008500473330868485,0.007854684719722331,0.006459778769341732,0.004141128898410855,2.5411981380652722e+34,1.5297907871878127e+34,6.340004232171241e+20,5.137997522757486e+20,10.0707,6158.5,1.14511,nan,FGK,nan,nan,nan,nan,nan,0,0,0,0
55663720,2,6,6,0.05899431720208127,0.03462352814844929,0.0574447466094025,0.015348885318967309,1.1714695169588153e+34,3.630918764029022e+33,5.1244235088275466e+20,2.1644334261253226e+20,12.525,3433.0,0.60195,4.64956,M0-M4,4.334392,nan,4.334392,-0.8921301169884189,28.58505988588686,0,0,0,0
55744694,2,6,7,0.23477248827866232,0.07181356610655167,0.006983352523394783,0.004275519273552108,4.556986952647034e+33,1.5444723579628087e+33,2.25175876931825e+20,1.1192219223775127e+20,12.0523,3593.0,0.432247,4.79739,M0-M4,nan,nan,nan,-0.9887799550837563,31.51108927004135,0,0,0,0
55848120,1,8,10,0.4511162425804618,0.22241497922597614,0.00832083434494213,0.004311166789501305,3.5000165238393197e+33,1.8731595749576133e+33,2.2064119527622803e+20,1.2541422634957708e+20,14.147,3169.0,0.347429,4.87647,M4-M10,0.350296,nan,0.350296,-1.0004084870194645,32.43817660137645,0,0,0,0
61178249,1,2,2,0.11035440669230795,0.10230359901332295,0.01205492675027917,0.008063843779418598,6.989612885318783e+32,4.682235204829219e+32,1.1592253820384926e+20,7.964096497351346e+19,14.1754,2961.0,0.218675,5.03217,M4-M10,0.924083,nan,0.924083,nan,nan,0,0,0,0
61178260,1,1,1,0.04992445523848538,0.04992445523848538,0.003470247017130698,0.003470247017130698,1.9709657441359702e+33,1.9709657441359702e+33,1.2852348512770664e+20,1.2852348512770664e+20,13.4104,3546.0,0.595271,4.65521,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
61708463,1,6,7,0.018024529051987197,0.011668834957753251,0.01427584079969777,0.01019801643935476,1.2653951771025063e+34,6.964449785120879e+33,6.46719617311442e+20,3.72942125173505e+20,9.7816,4314.0,0.93078,4.32645,FGK,3.715193,nan,3.715193,-1.4958140333676324,49.65342686639466,0,0,0,0
66356853,1,2,2,0.04511476576390876,0.04208995567536345,0.005240727206332559,0.004104405929260286,9.918545971209347e+32,7.928436889197324e+32,1.3614904557864868e+20,1.0133471350599759e+20,12.6263,3400.0,0.429027,4.80028,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
66397732,1,7,8,0.07438371799848237,0.02382719197116597,0.05536953313778277,0.014094310574982718,5.842675326700437e+34,1.9405950028800777e+34,9.97072842971007e+20,4.9329740619001247e+20,10.9427,4998.0,0.829809,4.51919,FGK,0.809086,nan,0.809086,-0.9318553922303926,30.99532816407896,0,0,1,0
66412342,1,3,3,0.007631359095005393,0.006544219044971412,0.06810361510565983,0.03345666156770891,4.791117767972793e+34,3.5160831517383162e+34,1.2301076086098992e+21,9.161399433850704e+20,10.9116,5545.0,1.04433,nan,FGK,1.596881,nan,1.596881,nan,nan,0,0,0,0
66438591,1,2,2,0.026520831347963753,0.026220107711786678,0.014882041576896448,0.010434993813593505,2.3959208016108605e+33,1.6681608322734185e+33,1.576942057166647e+20,1.2369471851847221e+20,12.609,3502.0,0.468912,4.76474,M0-M4,3.371193,nan,3.371193,nan,nan,0,0,0,0
66472244,1,3,5,0.08519455514360454,0.03322434729156461,0.017363117283398056,0.00883148548829987,nan,nan,nan,nan,10.572,nan,nan,nan,nan,4.92012,nan,4.92012,nan,nan,0,0,0,0
66501697,1,4,5,0.11477925465982565,0.0351729286213163,0.015247878937243116,0.007535957814783947,nan,nan,nan,nan,11.088,nan,0.597,4.69738,nan,nan,nan,nan,nan,nan,0,0,0,0
69814849,1,1,1,0.03907146316708027,0.03907146316708027,0.00693859797832552,0.00693859797832552,4.202909713454618e+32,4.202909713454618e+32,4.432000484637509e+19,4.432000484637509e+19,12.4867,3132.0,0.315028,4.90947,M4-M10,1.820444,nan,1.820444,nan,nan,0,0,0,0
69925469,1,1,1,0.4053215900798647,0.4053215900798647,0.0038399866935275367,0.0038399866935275367,2.8119517476088283e+33,2.8119517476088283e+33,2.0627740264512982e+20,2.0627740264512982e+20,14.6453,3325.0,0.300104,4.92559,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
70742059,1,1,1,0.039052635009138706,0.039052635009138706,0.01771941804856534,0.01771941804856534,8.443853589736717e+34,8.443853589736717e+34,1.712133709824791e+21,1.712133709824791e+21,11.6889,5357.0,0.88044,4.51715,FGK,0.69975,nan,0.69975,nan,nan,0,0,0,0
70742090,1,3,3,0.21920852508549993,0.11375057681385144,0.009807201882516084,0.0071462499054027835,3.880639294384555e+34,2.1444690512511925e+34,1.1060216746068738e+21,7.183058125046029e+20,13.5347,4243.0,0.638791,4.64689,FGK,2.167196,nan,2.167196,nan,nan,0,0,0,0
70742156,1,2,2,0.062402812948389924,0.04579985959475219,0.007349536485437501,0.004608229033845692,1.489878339672157e+34,1.0942640292416966e+34,4.586570610687005e+20,3.983104293112875e+20,12.7604,4431.0,0.797637,4.47331,FGK,0.497347,nan,0.497347,nan,nan,0,0,0,0
70744192,1,1,1,0.04280519713298754,0.04280519713298754,0.003461093421528024,0.003461093421528024,3.6514620513185183e+34,3.6514620513185183e+34,9.158976892014838e+20,9.158976892014838e+20,11.803,5304.0,1.19496,4.2424,FGK,nan,nan,nan,nan,nan,0,0,0,0
70744273,1,5,7,0.04212577889403722,0.02566603306894089,0.03119424898643411,0.010621661409931324,8.712016344720785e+34,3.640146237995836e+34,1.5149169574371074e+21,7.780638761618124e+20,11.5733,4995.0,1.05463,4.31095,FGK,3.193762,nan,3.193762,-0.7195892255608168,23.958744969355745,0,0,1,0
70744320,1,1,1,0.016134980103720307,0.016134980103720307,0.005711019042005862,0.005711019042005862,1.0521600398979893e+34,1.0521600398979893e+34,5.7354330884937974e+20,5.7354330884937974e+20,11.7617,5079.0,0.826287,4.53322,FGK,nan,nan,nan,nan,nan,0,0,0,0
70761819,1,1,1,0.08983988948914305,0.08983988948914305,0.0028073823366105413,0.0028073823366105413,1.5976570277482924e+33,1.5976570277482924e+33,1.1423758825269894e+20,1.1423758825269894e+20,13.423,3369.0,0.489158,4.74691,M0-M4,4.771026,nan,4.771026,nan,nan,0,0,0,0
70763008,1,1,1,0.015088877650829112,0.015088877650829112,0.008658797112282311,0.008658797112282311,1.7398924641112652e+34,1.7398924641112652e+34,4.513437448804515e+20,4.513437448804515e+20,11.8196,5240.0,0.838944,4.53999,FGK,1.013029,nan,1.013029,nan,nan,0,0,0,0
70775324,1,3,3,0.14377940337442757,0.11345509566369714,0.0038587252439455056,0.003028169370546028,1.2148818260892642e+34,7.891998296878006e+33,5.0686365953881866e+20,3.6680485876906295e+20,13.8393,3995.0,0.647087,4.61198,FGK,0.256887,nan,0.256887,nan,nan,0,0,0,0
70775541,1,2,2,0.15389808391125342,0.09741988796311012,0.0052847265443923975,0.0041098060995051365,5.253715620975519e+33,2.9851186916441555e+33,3.464204435391539e+20,2.1124339140480395e+20,13.0408,3281.0,0.545815,4.69756,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
70785920,1,1,1,0.13253394272350394,0.13253394272350394,0.007412448676682199,0.007412448676682199,8.956951284938948e+34,8.956951284938948e+34,2.0649636100137566e+21,2.0649636100137566e+21,12.3265,4966.0,0.780639,4.56698,FGK,0.341167,nan,0.341167,nan,nan,0,0,0,0
70788010,1,1,1,0.0666062912226175,0.0666062912226175,0.008643645158126632,0.008643645158126632,2.124764466521143e+34,2.124764466521143e+34,8.103793154687318e+20,8.103793154687318e+20,13.4656,4177.0,0.727184,4.52769,FGK,0.323653,nan,0.323653,nan,nan,0,0,0,0
70797900,1,3,4,0.08931550587713259,0.04378744433954016,0.005392656016897857,0.003876755260281076,nan,nan,nan,nan,11.1427,nan,0.487,4.78104,nan,2.092465,nan,2.092465,nan,nan,0,0,0,0
70798821,1,4,5,1.102215384564459,0.39461141830594365,0.029652821195385606,0.00865108242844721,4.3879710132857963e+33,1.5431866163294284e+33,2.6253159341523114e+20,1.0920449672591688e+20,14.0072,3070.0,0.306194,4.91893,M4-M10,1.7174,nan,1.7174,-0.6364048348282009,19.989635346348035,0,0,0,0
71274771,1,10,13,0.19797171854496687,0.03709665396862257,0.014112825455133435,0.00659839565849076,8.618329549215972e+33,2.5971606475193466e+33,2.916594034967933e+20,1.5922041264148487e+20,10.2036,3695.0,0.656365,4.60441,M0-M4,nan,nan,nan,-0.8198860792843765,26.590314019846772,0,0,0,0
71335815,1,3,3,0.07060890078730085,0.03398863316812243,0.006113897004217594,0.003327762668231064,2.1890478863270277e+33,1.2057198207277828e+33,1.668719816043424e+20,1.0440785488256993e+20,11.1395,3890.0,0.613898,4.63951,M0-M4,4.66781,nan,4.66781,nan,nan,0,0,0,0
77004378,1,1,1,0.06752672252744873,0.06752672252744873,0.003280516449433649,0.003280516449433649,1.2549118762698174e+33,1.2549118762698174e+33,1.1731582447090473e+20,1.1731582447090473e+20,12.8999,3472.0,0.480788,4.75427,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
77022104,1,1,1,0.11681503725533751,0.11681503725533751,0.006186426356965469,0.006186426356965469,3.2267940840633813e+32,3.2267940840633813e+32,4.150034013513879e+19,4.150034013513879e+19,13.7408,2871.0,0.22241,5.02626,M4-M10,0.549335,nan,0.549335,nan,nan,0,0,0,0
77041173,1,1,1,4.720872497158759,4.720872497158759,0.001905374938734384,0.001905374938734384,nan,nan,nan,nan,16.0506,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
79011520,1,3,5,4.36089829292496,1.1812036138600674,0.011107723449270043,0.005996601974106862,5.409680374998342e+34,2.0182710701539444e+34,1.1946411738794833e+21,5.187925835636854e+20,12.7276,3063.0,0.546004,4.69739,M4-M10,0.660404,nan,0.660404,-0.35860426649665805,11.159339743145644,1,0,0,0
79225651,1,1,2,0.011839981274319455,0.007726730081977301,0.007960450538051082,0.004803116848851028,2.257441151553474e+34,1.9331833006550202e+34,5.996683202947142e+20,4.629679800907061e+20,8.0044,5755.0,1.91215,nan,FGK,0.892101,nan,0.892101,nan,nan,0,0,0,0
79301671,1,2,4,0.8256850890338127,0.27326451846766275,0.013686540688854665,0.006873526701090106,1.3427943439176056e+33,7.703738985344728e+32,7.028519692176441e+19,5.677621586380847e+19,12.8845,3217.0,nan,nan,M0-M4,nan,nan,nan,nan,nan,0,0,0,79301672
79301672,1,2,4,0.45806015713930054,0.16927173151441283,0.01479712744924643,0.007182769062032322,3.936209968290998e+32,3.108028184850637e+32,4.604962590204838e+19,3.985351969298011e+19,13.1687,3085.0,0.188055,5.0864,M4-M10,nan,nan,nan,nan,nan,0,0,0,79301671
79403675,1,10,11,0.019335610675174517,0.007626207257979231,0.009684386502487876,0.005923017471476778,1.6776806887685963e+34,6.549383104273906e+33,6.079865145476574e+20,2.7711585124391954e+20,8.0111,5541.0,0.886697,4.53374,FGK,nan,nan,nan,-1.3379162497278188,44.413613791447744,0,0,0,0
79491341,1,2,2,0.13444435940453173,0.09686367512476143,0.002879669666179097,0.0028224550254599672,6.236532142332746e+32,4.464118333465156e+32,8.326034733703315e+19,5.634775946178193e+19,12.4307,3281.0,0.292741,4.93381,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
80055369,1,3,4,0.4063202532371236,0.23593888490104062,0.007412525190768848,0.003648837084402133,5.292080164089495e+33,2.0306374288803462e+33,2.4526561322316064e+20,1.2405230233625412e+20,13.2412,3309.0,0.369466,4.85517,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
80080784,1,1,2,0.028384506066589533,0.02056655919037244,0.005531463580064602,0.0038708331451918756,2.8512082753613668e+32,2.7700693374423788e+32,5.1611233677712425e+19,3.7724464171146084e+19,11.2724,3426.0,0.427958,4.80124,M0-M4,1.957467,nan,1.957467,nan,nan,0,0,0,0
80083663,1,7,8,0.5115810949470777,0.25211209035838805,0.012670716038462784,0.005415918189646065,1.6537789879156394e+34,6.349706997470609e+33,5.175549658857619e+20,2.884983547523846e+20,13.9032,4008.0,0.329471,4.89447,FGK,2.600635,nan,2.600635,-0.7769205184350795,25.313952636807205,0,0,0,0
80261924,1,3,3,0.09352785304808611,0.05118450956835701,0.008376703001276867,0.005689374223048712,7.588120979245956e+32,6.389805955204755e+32,1.0346875746898502e+20,8.065378510366538e+19,12.4936,3325.0,0.380817,4.84445,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
80337451,1,4,4,0.10615470445617564,0.06580660998116472,0.011519203085684462,0.006315994084758148,3.389551556381712e+33,1.9810771300084803e+33,3.2671882887658825e+20,1.7638388302033197e+20,13.2999,3246.0,0.488845,4.74719,M0-M4,0.92058,nan,0.92058,-0.7594457289263007,24.194020597436143,0,0,0,0
80362748,1,1,1,0.09779979643423033,0.09779979643423033,0.0028329842819946154,0.0028329842819946154,9.647178275543438e+31,9.647178275543438e+31,2.4496860608227164e+19,2.4496860608227164e+19,14.3948,2986.0,0.16737,5.13045,M4-M10,1.034343,nan,1.034343,nan,nan,0,0,0,0
80427281,1,14,16,0.547511837143801,0.06154764394109213,0.031001503676559572,0.008085568266559241,5.595548675213917e+33,1.6287955692874834e+33,3.6293204086401244e+20,1.3930869005077945e+20,11.1395,3479.0,0.584255,4.66457,M0-M4,3.715193,nan,3.715193,-1.1890045507117726,38.773306281485716,0,0,0,0
80427866,1,1,1,0.04622790097070647,0.04622790097070647,0.00693532282370037,0.00693532282370037,1.1532877974283478e+34,1.1532877974283478e+34,4.6548587139228316e+20,4.6548587139228316e+20,10.3304,3956.0,0.846704,4.375,FGK,1.480036,nan,1.480036,nan,nan,0,0,0,0
80453023,1,4,4,0.06274738072730268,0.033937692628421764,0.021918302847543723,0.0074471799340963905,9.095924008232642e+33,5.302674452277886e+33,4.2244153337676936e+20,2.8027785629018856e+20,10.8112,4440.0,0.66907,4.63222,FGK,nan,nan,nan,-0.9523291747044591,31.1942176085227,0,0,0,0
88246378,1,11,14,0.39847996202069863,0.08831862172559475,0.026272884550360243,0.0089059977119919,1.3362957787924236e+34,4.0290699497926324e+33,6.090759282247736e+20,2.266299103094998e+20,12.4736,3236.0,0.631103,4.62516,M0-M4,1.05228,nan,1.05228,-0.9140969890984908,29.94584091359503,0,0,0,0
89257479,1,11,11,0.2671810754592253,0.0384141090526873,0.009623474588482795,0.004228970253077133,1.0478026073174861e+32,4.231181751504309e+31,2.1192620376613896e+19,1.3265863635820995e+19,10.6543,3093.0,0.20381,5.0571,M4-M10,1.123731,nan,1.123731,-1.2985558508552253,40.241354885458314,0,0,0,0
89434461,1,2,3,1.2912466814660417,0.5635171330487273,0.01810133971122264,0.008577385669262782,1.7550304342466007e+34,1.0379373840374674e+34,5.750311909416126e+20,3.91044182404771e+20,13.0867,3211.0,0.393998,4.83219,M0-M4,1.07085,nan,1.07085,nan,nan,0,0,0,0
89466504,1,1,1,0.006553566793791577,0.006553566793791577,0.013866539478487571,0.013866539478487571,3.546113531572536e+34,3.546113531572536e+34,8.625522585374632e+20,8.625522585374632e+20,8.6426,5965.0,1.21115,nan,FGK,0.287881,nan,0.287881,nan,nan,0,0,0,0
89502706,1,13,17,0.19014180192391825,0.03399944482888331,0.06712590562568255,0.009794386807563489,9.105353979677874e+33,1.9399823112913633e+33,3.5579714485392264e+20,1.30350978660366e+20,11.1364,3587.0,0.587233,4.66203,M0-M4,0.479538,nan,0.479538,-0.8049750766426309,26.16666225749211,0,0,0,0
89502708,1,1,1,0.030692522541967613,0.030692522541967613,0.0025043159167345893,0.0025043159167345893,nan,nan,nan,nan,11.278,nan,0.353,4.89676,nan,nan,nan,nan,nan,nan,0,0,0,0
89529498,1,1,1,0.005214443129845921,0.005214443129845921,0.008009903259124315,0.008009903259124315,3.5570339078998237e+33,3.5570339078998237e+33,1.8873739348271314e+20,1.8873739348271314e+20,9.3156,5050.0,0.775672,4.58299,FGK,nan,nan,nan,nan,nan,0,0,0,0
89543390,1,4,5,0.012929041607639887,0.006503587279203462,0.024967895885069768,0.012876751512670653,5.525662450525648e+34,3.391468440790344e+34,1.1895829341164326e+21,7.221668319578033e+20,8.0075,6371.0,nan,nan,FGK,0.614464,nan,0.614464,-0.5639690958749662,18.44610462364524,0,0,1,0
89546779,1,2,3,0.45565949879438533,0.3245175841360714,0.007753581524094812,0.0044511022108392915,2.544465579806096e+34,1.2802743576568528e+34,5.516476368796311e+20,3.5260675341448924e+20,13.7451,3344.0,0.607379,4.64498,M0-M4,2.627615,nan,2.627615,nan,nan,0,0,0,0
91478103,1,4,4,0.007583129818466167,0.006165146948629325,0.039623176312213,0.024981653651204385,3.0254262377529387e+35,1.794461601506826e+35,4.0036080346023193e+21,2.3869809987561723e+21,9.2119,4731.0,3.54631,nan,FGK,4.551111,nan,4.551111,nan,nan,0,0,0,0
92136299,1,3,3,0.0024977339347597083,0.0018128779824396516,0.023896985091778917,0.011905411951765968,2.9243410715522553e+35,1.1874533423840368e+35,2.9488791297212736e+21,1.7036398953844648e+21,4.5562,10375.0,1.99776,4.26349,nan,0.443943,nan,0.443943,nan,nan,0,0,0,0
92138131,1,1,1,0.015549616807424999,0.015549616807424999,0.008763823195704843,0.008763823195704843,1.559975533347239e+33,1.559975533347239e+33,1.4347621526332159e+20,1.4347621526332159e+20,11.7342,3514.0,0.625472,4.62984,M0-M4,2.092465,nan,2.092465,nan,nan,0,0,0,0
92254719,1,4,4,0.36313925056938823,0.23334231550849213,0.0058628241353996195,0.004330193714336321,2.3094164928585258e+33,1.975898443083163e+33,1.8629620752431022e+20,1.6092524459918062e+20,13.5533,3192.0,0.333253,4.89062,M4-M10,0.705599,nan,0.705599,nan,nan,0,0,0,92254720
92254720,1,5,5,0.059403236357997095,0.039974053300246185,0.0077135488164194735,0.00413505443303635,3.068446424927831e+33,1.754756657352029e+33,2.484630567567851e+20,1.323682461072134e+20,11.5792,3575.0,0.581314,4.66707,M0-M4,nan,nan,nan,-0.7780992297600902,24.821743916232887,0,0,0,92254719
92350846,1,1,2,0.43705132130963115,0.251490048343114,0.01055929534959283,0.006354197843909028,1.586047939834754e+33,1.3610760728832163e+33,1.7231376670390505e+20,1.1418674482905847e+20,13.0942,3227.0,0.290844,4.93597,M0-M4,1.218198,nan,1.218198,nan,nan,0,0,0,0
92500085,1,2,2,0.09544892889664702,0.06005542655552974,0.005000844719341504,0.003674238216191028,7.201353209227108e+33,5.380188968989885e+33,2.7810447178414313e+20,2.4284182250576878e+20,12.2192,3806.0,0.811251,4.38318,M0-M4,2.600635,nan,2.600635,nan,nan,0,0,0,0
92564714,1,1,1,0.014753963342308541,0.014753963342308541,0.01765015402322128,0.01765015402322128,6.514330907789507e+32,6.514330907789507e+32,7.533994692620976e+19,7.533994692620976e+19,11.7678,3304.0,0.338924,4.88491,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
92595555,1,13,16,0.23742086128361714,0.04960334139909605,0.04280356569782648,0.008984045582931106,4.975823464898825e+33,1.3190362255543697e+33,2.858497673088261e+20,1.1180791693389079e+20,11.458,3289.0,0.501649,4.73596,M0-M4,nan,nan,nan,-0.9964666261887233,32.25759473357612,0,0,0,0
92630250,1,4,7,0.7363818285519472,0.34275459734398084,0.013865102378026111,0.007322045337519415,1.898271203841308e+34,6.814681249785616e+33,5.1019232668210915e+20,2.3789028980385222e+20,13.2222,3281.0,0.409006,4.81841,M0-M4,nan,nan,nan,-0.9651295624425821,31.64423659801365,0,0,0,0
92865531,1,2,2,0.03874104258977086,0.03502905214568045,0.020634553907324913,0.015152709450479975,1.7100715710892554e+35,1.2207689136258789e+35,2.1596869202500749e+21,1.7796926408988846e+21,12.6,31000.0,0.18,5.59962,nan,1.400342,nan,1.400342,nan,nan,0,0,0,0
92877691,1,2,2,0.17087647880640888,0.11160627978984118,0.007288607214378038,0.00549886614387628,7.615053578363502e+32,5.78873669297309e+32,8.591676213967051e+19,6.236816034185058e+19,13.6638,3154.0,0.261218,4.9716,M4-M10,0.645548,nan,0.645548,nan,nan,0,0,0,0
92877752,1,6,7,0.08534492822656896,0.020866422804311866,0.068717677532363,0.01701376397344238,2.841347099400257e+35,4.499765323642793e+34,2.7822219928890817e+21,6.350500386163753e+20,9.7524,4903.0,0.737331,4.60583,FGK,1.37912,nan,1.37912,-0.44224614465209344,14.17388764043095,0,0,1,0
99494149,1,4,6,0.5913268262960223,0.16983518563769995,0.007217799561213359,0.004540121118930751,nan,nan,nan,nan,12.016,nan,0.436,4.82221,nan,3.873286,nan,3.873286,nan,nan,0,0,0,0
99499229,1,9,12,0.11714729806275413,0.03848482002087266,0.03913110819560181,0.00878707731066312,1.2860603856451176e+33,4.320243627593981e+32,9.565445444238518e+19,4.88473081252309e+19,11.7822,3156.0,0.34074,4.8831,M4-M10,nan,nan,nan,-0.9145739879786018,29.060670316256378,0,0,0,0
99499658,1,5,6,0.03345608438742342,0.02895085426557584,0.011363906092297696,0.005357640548000341,3.9863802514227436e+33,1.8822247054971857e+33,2.8162358242413983e+20,1.5203073449746658e+20,12.1827,3655.0,0.583154,4.66551,M0-M4,4.440108,nan,4.440108,-1.0323794006107245,33.52961822003983,0,0,0,0
99566892,1,8,10,0.2818035906262802,0.11044705176793283,0.023368133061316347,0.008580995918015874,2.4291707153766227e+33,1.4969569250552627e+33,1.814103042511097e+20,1.189433268636955e+20,12.1715,3253.0,0.404502,4.82253,M0-M4,nan,nan,nan,-1.0688377697463614,34.614263063302516,0,0,0,0
100100909,1,5,5,0.8076594281579094,0.3540412382130201,0.002616976242826836,0.0017128813853272043,7.909899486994081e+32,4.0562388244272446e+32,7.594991521809983e+19,5.461136814084253e+19,13.167,2877.0,0.276574,4.95262,M4-M10,0.179332,nan,0.179332,-1.126389172014783,35.642184603360604,0,0,0,0
101936401,1,8,8,0.051583995689623824,0.020705848523436862,0.004718745499704761,0.0030129366786686156,nan,nan,nan,nan,9.477,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
101963752,1,9,10,0.08875926865699604,0.028626999403176635,0.01498716865381707,0.008267259430612831,2.2385066839778657e+34,9.207804854794843e+33,6.165130737310979e+20,3.7777618990856785e+20,10.5873,4315.0,0.74158,4.52383,FGK,0.373952,nan,0.373952,-1.0319262573621495,34.166550736272384,0,0,1,0
102032397,1,11,13,0.09303537271271331,0.02362929212033923,0.06845119321908683,0.016521121010327034,9.039997865250848e+34,4.7678341031558295e+34,1.6770357272615463e+21,1.0130569344629e+21,10.593,5435.0,1.10499,4.32907,FGK,3.715193,1.34286,3.715193,-1.0451151624876667,35.481924170490174,0,1,1,0
102064049,1,1,1,0.3512646022437653,0.3512646022437653,0.0019514760877133253,0.0019514760877133253,2.0287838796984197e+33,2.0287838796984197e+33,1.858224735591364e+20,1.858224735591364e+20,14.1334,3282.0,0.37266,4.85214,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
102071750,1,17,22,0.41513222518883885,0.08193578593900866,0.028521994926532502,0.006137110523444564,2.2757573961562295e+33,8.811402633445758e+32,1.7773736189511614e+20,8.505541130973417e+19,12.0482,3268.0,0.400067,4.8266,M0-M4,1.4681,nan,1.4681,-0.8013707503619396,25.81387499329182,0,0,0,0
102086756,1,2,2,0.43995948489303394,0.23039502296235434,0.008512436169300718,0.0052147061537984605,3.93153446387574e+33,2.3238327173689128e+33,2.852673148426917e+20,1.8669865279888605e+20,11.4691,3411.0,0.41615,4.81191,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
111755544,1,3,3,0.24581969833753825,0.15253614005153068,0.005347504282219077,0.004000340228447576,5.563806799909092e+33,2.770912164499004e+33,2.9073735286926056e+20,1.7449723690575675e+20,13.1741,3300.0,0.462559,4.77036,M0-M4,4.13737,nan,4.13737,nan,nan,0,0,0,0
114794572,1,6,10,2.466042705666596,0.46718243555111505,0.060046225851872276,0.014832098113937958,3.819198183721756e+33,1.431838578365549e+33,2.6353866113168055e+20,1.0109935905540155e+20,13.6686,3144.0,0.194325,5.07434,M4-M10,nan,nan,nan,-0.6746142604924033,21.523810129897786,0,0,0,0
114818487,1,1,1,0.7553059196615103,0.7553059196615103,0.0039105095787900414,0.0039105095787900414,1.8374908503355083e+33,1.8374908503355083e+33,1.2026178395314409e+20,1.2026178395314409e+20,13.9799,2975.0,0.229226,5.01582,M4-M10,0.317704,nan,0.317704,nan,nan,0,0,0,0
114819903,1,12,15,0.1816665699844069,0.06413642461471805,0.027542399210134363,0.007583725979090479,1.97778473355968e+34,8.631154395897902e+33,5.851625988647288e+20,3.7066640482347404e+20,11.9677,3831.0,0.882104,4.3164,M0-M4,1.411197,nan,1.411197,-0.9807890974602204,32.59372836933798,0,0,1,0
114851071,1,14,21,0.2129481007958173,0.044041528852774084,0.05996343715121871,0.010482244394171817,4.8218601521610554e+33,1.3822090625466914e+33,2.4237826406394292e+20,9.567739887667803e+19,10.9967,3417.0,0.50311,4.73468,M0-M4,2.56401,nan,2.56401,-0.9775161065500907,31.76713140057345,0,0,0,0
114858562,1,1,1,0.1663163476109501,0.1663163476109501,0.002659965726160029,0.002659965726160029,5.02019436172336e+32,5.02019436172336e+32,4.7273571595232166e+19,4.7273571595232166e+19,14.068,3062.0,0.299449,4.92631,M4-M10,0.346339,nan,0.346339,nan,nan,0,0,0,0
114953216,1,11,12,0.13352338789266527,0.04055287872224853,0.011706537560207848,0.0031490584680847603,1.919734534838092e+32,8.161641608551678e+31,3.452100042067714e+19,1.858187752442979e+19,11.6672,3190.0,0.23448,5.00804,M4-M10,1.0584,nan,1.0584,-1.1907603478189284,37.19383971604995,0,0,0,0
114985772,1,21,28,0.13219947774849314,0.033429002157565675,0.027444299074675813,0.00705706396637247,1.8697086772874563e+33,3.057212880680485e+32,1.1637562726628088e+20,3.745505536980268e+19,11.1087,3261.0,0.284433,4.94334,M0-M4,nan,nan,nan,-0.8948433229070173,28.57033746094918,0,0,0,0
115015715,1,7,7,0.13386769638844143,0.031264182228804636,0.012947944203634522,0.0056657734341591754,1.3641298404283924e+34,3.732701545205824e+33,7.285158121691029e+20,2.166686885595472e+20,10.7157,4107.0,0.665803,nan,FGK,1.582995,nan,1.582995,-0.9245025879280775,30.087977515804294,0,0,0,0
115151897,1,1,1,0.01600501644007746,0.01600501644007746,0.00021522917023898523,0.00021522917023898523,4.378857567149896e+32,4.378857567149896e+32,4.6774403455096e+19,4.6774403455096e+19,9.5958,5260.0,0.842975,4.54068,FGK,nan,nan,nan,nan,nan,0,0,0,0
115190256,1,12,14,1.105245009700451,0.16779487265273554,0.016738681853220277,0.00471029663791228,1.7083117844927512e+34,3.8999350742602833e+33,6.195602810444584e+20,2.012159939901686e+20,12.5616,3487.0,0.492227,4.74422,M0-M4,0.545349,nan,0.545349,-0.7858518631483653,25.650157981663362,0,0,0,0
115242296,1,1,1,0.4110943091778701,0.4110943091778701,0.0021276506149255714,0.0021276506149255714,3.867945104946984e+33,3.867945104946984e+33,2.450347393002214e+20,2.450347393002214e+20,13.116,3312.0,0.452471,4.77932,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
115242300,1,15,18,0.13228053240346743,0.03594927731536565,0.06566557663408176,0.010184407626253436,nan,nan,nan,nan,10.121,nan,0.36,4.89049,nan,nan,nan,nan,nan,nan,0,0,0,0
115693552,1,1,1,0.2822200149837714,0.2822200149837714,0.00183065469787417,0.00183065469787417,3.3097326667363985e+32,3.3097326667363985e+32,3.5473554358760456e+19,3.5473554358760456e+19,13.3895,3050.0,0.227004,5.01918,M4-M10,0.811227,nan,0.811227,nan,nan,0,0,0,0
116157661,1,11,13,2.0315027406568973,0.20061039407266062,0.06177428771678328,0.012420672830814973,2.962368667036212e+33,1.048283563431632e+33,1.6688456940706025e+20,8.669823092549929e+19,12.2775,3173.0,0.375265,4.84967,M4-M10,0.8587,nan,0.8587,-0.9700439047685546,31.236555068453043,0,0,0,0
117510145,1,1,1,0.0025531940305265934,0.0025531940305265934,0.00044301678864301896,0.00044301678864301896,1.1974397506679678e+33,1.1974397506679678e+33,1.1289593391092266e+20,1.1289593391092266e+20,6.2489,6205.44,1.86977,3.97004,FGK,nan,27.1518,27.1518,nan,nan,0,0,0,0
117512124,1,1,1,0.017350192378340693,0.017350192378340693,0.00044574456235233666,0.00044574456235233666,6.416605968163295e+33,6.416605968163295e+33,4.1120002219362406e+20,4.1120002219362406e+20,10.1964,5473.82,1.97527,3.82908,FGK,nan,nan,nan,nan,nan,0,0,0,0
117517652,1,1,1,0.009202528745373915,0.009202528745373915,0.0008486174684306661,0.0008486174684306661,1.1433133099166612e+33,1.1433133099166612e+33,1.0251387670159796e+20,1.0251387670159796e+20,9.6103,5572.0,0.829664,4.59149,FGK,3.371193,nan,3.371193,nan,nan,0,0,0,0
117545157,1,1,2,0.8930012720100438,0.544590932081914,0.004818519693007246,0.0038405985946963076,3.0965276015536164e+33,2.182275394027071e+33,1.3453664074329635e+20,1.1786527543713894e+20,14.1348,3014.0,0.31815,4.90618,M4-M10,4.551111,nan,4.551111,nan,nan,0,0,0,0
117549840,1,4,5,0.1720541728690916,0.10421088499577011,0.07294241430985235,0.031025107246195817,7.819027614861112e+34,3.1274104825797936e+34,1.3807097658704428e+21,4.707355759145408e+20,12.1607,3566.0,0.566522,4.67973,M0-M4,0.332995,nan,0.332995,-0.2744921806799636,8.389653843255166,1,0,1,0
117874958,1,5,6,1.3311824560843217,0.47138100463486915,0.007268767668490293,0.00400528138779764,1.5317806352912397e+34,5.1475217005658376e+33,6.783347135540358e+20,2.5414539205693512e+20,11.5091,3246.0,0.452122,4.77963,M0-M4,nan,nan,nan,-0.9283564353195909,30.24042162866607,0,0,0,117874959
117874959,1,16,18,0.5574233355144949,0.06446526726087226,0.06387116843617224,0.008368539181688646,2.102920685098188e+34,3.3064470813444587e+33,5.8764841552187084e+20,1.798661355020942e+20,10.2428,3560.0,0.641336,4.6167,M0-M4,nan,nan,nan,-0.9372318371309462,30.68732796498533,0,0,0,117874958
118327563,1,1,1,0.012406580388407609,0.012406580388407609,0.005616468510777589,0.005616468510777589,3.0504136041066755e+34,3.0504136041066755e+34,1.0815003552286268e+21,1.0815003552286268e+21,10.515,26300.0,0.254,5.3005,nan,0.228717,nan,0.228717,nan,nan,0,0,0,0
118585716,1,2,2,0.16956041757744855,0.16736871994085553,0.019817874180211466,0.015435092007724577,1.0623994161239573e+34,8.641852956504427e+33,3.677633427765806e+20,3.35844926197504e+20,14.2923,3223.0,0.421081,4.80745,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
120442975,1,2,3,0.7032325134413416,0.37839229314695605,0.017184011312938334,0.007347278915276214,3.6380406002050973e+33,1.465782287892816e+33,2.0052910018319155e+20,9.846947967966516e+19,13.975,3032.0,0.217907,5.0334,M4-M10,0.520127,nan,0.520127,nan,nan,0,0,0,0
120488589,1,2,3,0.22128874836675724,0.09899691148294341,0.024147919611374028,0.010762345149558651,nan,nan,nan,nan,12.055,nan,0.276,4.97491,nan,3.309899,nan,3.309899,nan,nan,0,0,0,0
120506718,1,2,3,0.1937995496015173,0.0889936980867038,0.006409406991259477,0.005295059645092919,4.0642292031529115e+32,2.1839203562061605e+32,9.429546122994811e+19,4.645703740521449e+19,12.6923,3117.0,0.188827,5.08489,M4-M10,1.611013,nan,1.611013,nan,nan,0,0,0,0
120522722,1,1,1,0.5531514888239675,0.5531514888239675,0.0011462172716757574,0.0011462172716757574,3.0879377939098164e+32,3.0879377939098164e+32,4.251219195930321e+19,4.251219195930321e+19,14.3025,2843.0,0.219762,5.03044,M4-M10,0.100378,nan,0.100378,nan,nan,0,0,0,0
120566166,1,1,1,0.006795001777947278,0.006795001777947278,0.004167078306904911,0.004167078306904911,1.766392296504907e+33,1.766392296504907e+33,2.4729986635094947e+20,2.4729986635094947e+20,9.6056,4808.0,0.75495,4.57433,FGK,nan,nan,nan,nan,nan,0,0,0,0
120609299,1,1,1,0.14751548042522447,0.14751548042522447,0.00170268807133838,0.00170268807133838,8.03158969464773e+31,8.03158969464773e+31,1.822128085048075e+19,1.822128085048075e+19,13.3436,3019.0,0.161797,5.14359,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
121420805,1,1,1,0.03898483439107655,0.03898483439107655,0.011526177591133563,0.011526177591133563,1.001889913658461e+36,1.001889913658461e+36,9.944213137398363e+21,9.944213137398363e+21,11.3169,7942.0,1.81447,4.2016,nan,1.717654,nan,1.717654,nan,nan,0,0,0,0
126748132,1,1,1,0.0068393240253495895,0.0068393240253495895,0.008647719937132465,0.008647719937132465,1.0810619591400922e+35,1.0810619591400922e+35,1.5844757397961764e+21,1.5844757397961764e+21,9.8266,6885.1,1.90978,4.05219,FGK,1.381742,nan,1.381742,nan,nan,0,0,0,0
126766627,1,2,2,0.006154724657154438,0.0042981582131281625,0.0038121745207887053,0.0035765213059317912,1.6562388529775346e+34,1.27944781159946e+34,6.179732323933153e+20,4.783657505514103e+20,7.8597,6801.0,1.43555,4.28838,FGK,nan,nan,nan,nan,nan,0,0,0,0
126805047,1,21,26,0.5472765944194529,0.11932787995141354,0.0285188648426467,0.003970578906080746,nan,nan,nan,nan,11.94,nan,nan,nan,nan,0.481599,nan,0.481599,nan,nan,0,0,0,0
126945045,1,6,6,0.4710334127886837,0.18973572177450038,0.0035506556329825746,0.0020417183957922194,2.037522620838559e+33,9.242105267221667e+32,1.6871009568547314e+20,9.034315184637072e+19,13.1484,3156.0,0.382351,4.84302,M4-M10,0.409895,nan,0.409895,-0.7775725433256673,24.593550696243884,0,0,0,0
129646813,1,5,7,0.5748649506796594,0.21171272641594768,0.023063511898185785,0.007323135309585797,nan,nan,nan,nan,13.032,nan,0.31,4.94,nan,nan,nan,nan,nan,nan,0,0,0,0
129678819,1,1,1,0.02129846211696859,0.02129846211696859,0.00567970807046705,0.00567970807046705,9.987401055408692e+32,9.987401055408692e+32,9.286372995810304e+19,9.286372995810304e+19,12.0635,3512.0,0.495699,4.74117,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
137772485,1,1,1,0.02166332603071887,0.02166332603071887,0.010132648893488782,0.010132648893488782,3.4849774662619833e+34,3.4849774662619833e+34,1.1431635942661693e+21,1.1431635942661693e+21,10.2403,4857.0,1.07505,4.27283,FGK,4.551111,nan,4.551111,nan,nan,0,0,0,0
137801807,1,1,1,0.04279757941637033,0.04279757941637033,0.006461175467732944,0.006461175467732944,9.369900730243525e+32,9.369900730243525e+32,1.1701531623422945e+20,1.1701531623422945e+20,12.9252,3257.0,0.408067,4.81927,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
139090254,1,7,8,0.08722771746828843,0.037535693963613656,0.02078463331986855,0.005574232750585014,nan,nan,nan,nan,10.882,nan,nan,nan,nan,0.530742,nan,0.530742,nan,nan,0,0,0,0
139131482,1,2,2,0.007407939651006529,0.005358746771518324,0.016843528176368867,0.015432726989299188,1.029535160711277e+35,7.91489212901827e+34,2.1868185728684248e+21,1.8852979712418107e+21,9.187,4987.0,2.60377,nan,FGK,0.1583,nan,0.1583,nan,nan,0,0,0,0
139233425,1,3,3,0.014289881124093701,0.007412303777521713,0.016996624675047745,0.00886248689784763,1.6304810399341574e+34,1.0266292473207371e+34,5.419229668987774e+20,3.971447144823789e+20,8.6139,5775.0,0.946075,4.49905,FGK,nan,5.86579,5.86579,nan,nan,0,0,0,0
139285666,1,1,1,0.002556772395401125,0.002556772395401125,0.003997448965703902,0.003997448965703902,1.4503561313269608e+33,1.4503561313269608e+33,1.0606433846975323e+20,1.0606433846975323e+20,8.1197,5561.91,0.854082,4.56629,FGK,0.349079,5.25541,0.349079,nan,nan,0,0,0,0
139300806,1,1,1,0.015123565600197416,0.015123565600197416,0.0027833235587130306,0.0027833235587130306,6.118686665611335e+33,6.118686665611335e+33,2.230575327424567e+20,2.230575327424567e+20,9.388,5485.0,0.869952,4.54135,FGK,3.309899,nan,3.309899,nan,nan,0,0,0,0
139300891,2,2,2,0.009950905281947423,0.007796500780143583,0.006529616365420071,0.00561020910308877,8.352299146451718e+33,8.109462825755461e+33,3.90021682445312e+20,3.566507831648661e+20,9.901,5380.0,0.981901,nan,FGK,0.9112914999999999,0.908199,0.9112914999999999,nan,nan,0,0,0,0
139328314,1,1,1,0.006164130954545204,0.006164130954545204,0.0009432264633175242,0.0009432264633175242,nan,nan,nan,nan,9.438,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
139722169,1,2,2,0.021203052632464216,0.020224110747894992,0.006822241295557985,0.00609147199230098,1.8645820572601834e+32,1.6440116316961218e+32,3.593830379557528e+19,3.067620343468525e+19,12.291,3251.0,0.26602,4.96553,M0-M4,0.471962,nan,0.471962,nan,nan,0,0,0,0
139763851,1,7,7,0.14773031695238606,0.06753128918791039,0.011509698013616178,0.005556596786854822,2.1651356339787312e+32,1.2612793868411815e+32,4.9774662561775305e+19,2.7623072986761286e+19,12.6371,3052.0,0.17858,5.10571,M4-M10,nan,nan,nan,-1.2729614166742054,39.89564314037921,0,0,0,0
139804406,1,3,4,0.27526340755243384,0.17325095452095995,0.0018808935381306206,0.0015480833532295793,1.553802268618767e+32,1.142185465273109e+32,3.630611729535153e+19,2.423508455974689e+19,13.4249,3046.0,0.183099,5.09633,M4-M10,0.457255,nan,0.457255,nan,nan,0,0,0,0
139804696,1,7,7,0.3362325815957423,0.14130755440871073,0.007665673740009382,0.003434715681956679,2.0696640546210925e+33,1.039869420012259e+33,1.647799653039931e+20,8.930261267252075e+19,12.5071,3149.0,0.375811,4.84916,M4-M10,0.883309,nan,0.883309,-0.7059236621680581,22.379954315170163,0,0,0,0
139825198,1,1,1,0.0043532702997381096,0.0043532702997381096,0.0010588126708620874,0.0010588126708620874,7.186898412167366e+33,7.186898412167366e+33,3.803671686962007e+20,3.803671686962007e+20,7.5626,7303.0,1.86902,4.11232,nan,0.406604,nan,0.406604,nan,nan,0,0,0,0
139841210,1,8,12,0.05197077767778308,0.014250739140019258,0.07340315816937157,0.02516471215406332,9.60139075983804e+35,1.4452340960473828e+35,8.223944513673169e+21,1.8431836136277038e+21,10.1011,5653.0,1.38133,4.15747,FGK,0.74446,nan,0.74446,-0.6039010141289968,20.303816074379473,0,1,1,0
139984208,1,5,6,0.08364852557128129,0.047846029124931654,0.010033246397915698,0.00452083779833089,9.461961137949144e+32,5.3802860607967645e+32,8.096007822903214e+19,6.0869051989976154e+19,12.0395,3231.0,0.40496,4.82211,M0-M4,1.05171,nan,1.05171,-1.6442747358725174,52.80470853814339,0,0,0,0
139990632,1,1,1,0.2750707340493005,0.2750707340493005,0.0028666512896589518,0.0028666512896589518,3.310369787934012e+32,3.310369787934012e+32,5.488643883325024e+19,5.488643883325024e+19,14.2673,3037.0,0.179235,5.10433,M4-M10,0.240481,nan,0.240481,nan,nan,0,0,0,0
139996019,1,8,9,0.061792902973373816,0.028811623500840083,0.01925308460973319,0.0060573316678020185,6.216327843919006e+33,2.89677617379233e+33,2.7563661010069914e+20,1.8722088887352862e+20,11.2686,3914.0,0.637377,4.61997,FGK,2.092465,nan,2.092465,-0.7513027882505742,24.235138144192117,0,0,0,0
140039144,1,1,1,0.005330738042939558,0.005330738042939558,0.011491802490193152,0.011491802490193152,6.959884956408511e+34,6.959884956408511e+34,1.7038175920345983e+21,1.7038175920345983e+21,8.5706,6209.0,1.86529,3.97212,FGK,1.1033,nan,1.1033,nan,nan,0,0,0,0
140045537,1,3,6,9.356561103154634,4.288279933351869,0.012433062853396367,0.004884224174650057,nan,nan,nan,nan,14.2381,nan,nan,nan,nan,1.123731,nan,1.123731,nan,nan,0,0,0,140045538
140045538,1,56,92,0.20655458905118398,0.017492679678049156,0.061307565353652727,0.008821911201939113,9.933722105384689e+33,8.004952985847002e+32,8.086417526266942e+20,6.974448767296742e+19,8.23083,3466.0,0.608233,4.64427,M0-M4,1.123731,nan,1.123731,-0.875532100608377,28.675041185753496,0,0,0,140045537
140069261,1,4,4,0.017871993782359437,0.010940541224381378,0.00565437398695223,0.0038773145324852527,nan,nan,nan,nan,9.4527,nan,nan,nan,nan,4.551111,nan,4.551111,nan,nan,0,0,0,0
140579674,1,2,2,0.02016523119891988,0.014953466523074659,0.00855747855246596,0.007973238661493699,1.3644315923627013e+34,1.115205681079926e+34,4.722906695497114e+20,4.554921397680848e+20,11.1707,5119.0,0.774437,4.59459,FGK,nan,nan,nan,nan,nan,0,0,0,0
140659980,1,2,2,0.012067786301149186,0.007671906311272304,0.014997781424789506,0.012325773948566371,1.0766984531785027e+35,7.481358434835544e+34,2.2021992460192658e+21,1.7343382347744244e+21,8.9849,5642.4,1.97128,3.84857,FGK,2.141699,nan,2.141699,nan,nan,0,0,0,0
140859822,2,11,16,0.35889719299837125,0.129551348638335,0.04424010016391397,0.009090870376719299,nan,nan,nan,nan,12.068,nan,0.234,5.02428,nan,0.6209,nan,0.6209,nan,nan,0,0,0,0
140971842,1,1,1,0.032051864795205685,0.032051864795205685,0.0033036366267675007,0.0033036366267675007,9.708395959082908e+32,9.708395959082908e+32,1.1256426990837262e+20,1.1256426990837262e+20,11.8571,3676.0,nan,nan,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
141096071,1,1,1,0.019977857232701422,0.019977857232701422,0.009537449136581274,0.009537449136581274,5.479260843289666e+33,5.479260843289666e+33,3.138859537610345e+20,3.138859537610345e+20,11.8786,4176.0,0.678956,nan,FGK,1.55594,nan,1.55594,nan,nan,0,0,0,0
141212720,2,5,7,0.297076741538445,0.11206796016535049,0.007206338246543813,0.002933688162769442,nan,nan,nan,nan,12.103,nan,nan,nan,nan,1.467176,nan,1.467176,nan,nan,0,0,0,0
141271216,1,1,1,0.41081429368244393,0.41081429368244393,0.002028593174084628,0.002028593174084628,1.2703495919753359e+33,1.2703495919753359e+33,9.61979161670291e+19,9.61979161670291e+19,13.7275,3190.0,0.284176,4.94364,M4-M10,4.38725,nan,4.38725,nan,nan,0,0,0,0
141278810,1,1,1,0.6769090153883275,0.6769090153883275,0.0018918174143583047,0.0018918174143583047,1.8697513953719835e+33,1.8697513953719835e+33,1.2544733574570918e+20,1.2544733574570918e+20,13.9021,3102.0,0.31115,4.9136,M4-M10,0.78902,nan,0.78902,nan,nan,0,0,0,0
141334293,2,18,24,4.623995757405515,0.7264245819630469,0.04872043610752451,0.007190180508460409,4.512279343090395e+34,9.217361966547742e+33,1.1862227980662525e+21,2.7048701359753203e+20,12.7255,3149.0,0.427312,4.80183,M4-M10,1.427997,nan,1.427997,-0.44135035235551895,13.958954923035957,1,0,0,0
141423634,2,5,5,0.1780128617759463,0.10241460569181111,0.010836303836082804,0.0052751750611591906,1.8970394197407904e+33,1.0441739797308346e+33,1.804093398619034e+20,1.088152505428228e+20,13.0842,3194.0,0.360955,4.86331,M4-M10,0.9478425,nan,0.9478425,-1.2792261065251243,40.864185436022375,0,0,0,0
141426525,1,1,2,0.2399826751285256,0.15733398551146835,0.007077479857743306,0.00421543663030095,nan,nan,nan,nan,13.127,nan,nan,nan,nan,2.5462025,nan,2.5462025,nan,nan,0,0,0,0
141606958,1,1,1,0.01012680283748325,0.01012680283748325,0.004224612527427596,0.004224612527427596,4.9152337374136577e+33,4.9152337374136577e+33,2.4406587209966872e+20,2.4406587209966872e+20,10.2448,5204.23,0.795225,4.58157,FGK,0.171943,nan,0.171943,nan,nan,0,0,0,0
141769356,2,6,8,1.3078090559414555,0.26921661004497466,0.01845733823233551,0.007111331695643203,2.7499724100367567e+33,7.651989791994414e+32,2.279151240611133e+20,7.452548490884076e+19,14.0446,2930.0,0.225624,5.02129,M4-M10,nan,nan,nan,-0.8918860252838344,28.061641743888995,0,0,0,0
141771691,1,1,1,0.006877787084322743,0.006877787084322743,0.0010466189850156698,0.0010466189850156698,1.1534414032266704e+35,1.1534414032266704e+35,2.1088312870984572e+21,2.1088312870984572e+21,9.5658,4745.4,10.3988,nan,FGK,nan,nan,nan,nan,nan,0,0,0,0
141807839,1,16,24,0.1060377673124456,0.031162303200412144,0.033199263761938644,0.007979363413134667,3.2936081744494846e+33,1.2409156644451116e+33,2.2360896427472303e+20,9.907484991648188e+19,11.2111,3259.0,0.625455,4.62985,M0-M4,0.847581,nan,0.847581,-0.832904180652398,27.03506122987081,0,0,0,0
141914082,1,8,11,0.22540350783276708,0.058672314516100714,0.02431527142390966,0.011049983732030198,3.862963121857895e+35,7.916610095362525e+34,3.531342513769074e+21,6.57987149477999e+20,8.5581,4260.0,1.0451,4.22583,FGK,2.64551,nan,2.64551,-0.38138445366939877,12.269356862124866,1,0,1,0
141945750,1,2,2,0.04885207210202139,0.02729065252999231,0.00396943367506352,0.002641130516996749,8.35223490917654e+33,5.347497633642018e+33,3.271033785085344e+20,2.5366271314486867e+20,10.0388,5104.45,0.847041,4.51676,FGK,nan,nan,nan,nan,nan,0,0,0,0
141975926,2,26,32,0.1410109977633418,0.03199130043110794,0.055542663494831584,0.010415234928239892,nan,nan,nan,nan,11.116,nan,nan,nan,nan,1.15218,nan,1.15218,nan,nan,0,0,0,0
142052608,2,3,3,0.21841658902218564,0.1412643712546942,0.003800093167426887,0.002438160786265833,3.500200900993522e+32,3.349811015687194e+32,4.858386454782288e+19,4.552271394645927e+19,13.0841,3203.0,0.252388,4.98311,M0-M4,2.936201,nan,2.936201,nan,nan,0,0,0,0
142052876,2,22,33,0.7461501688322323,0.08611092185940072,0.027772464353344864,0.005851679295235384,nan,nan,nan,nan,10.889,nan,0.193868,5.0752,nan,0.5612485,nan,0.5612485,nan,nan,0,0,0,0
142082467,1,3,3,1.1186132010366148,0.5601767646351751,0.0035037204665985906,0.0023700501560515947,4.408439623883209e+33,2.226259079708792e+33,3.0540391165491505e+20,1.7215533514200908e+20,13.6581,3237.0,0.324174,4.89991,M0-M4,1.11684,nan,1.11684,nan,nan,0,0,0,0
142082942,1,3,4,0.3298490455908343,0.1114475538753516,0.017959203181947485,0.007267355370798112,1.3573182897744414e+33,6.510705933829655e+32,9.14207265385069e+19,5.873288455006334e+19,12.9487,3272.0,0.295153,4.9311,M0-M4,0.9248915,nan,0.9248915,-0.9173546204277879,28.947426875204144,0,0,0,0
142085618,1,1,1,0.051204077141885324,0.051204077141885324,0.005817498960738416,0.005817498960738416,nan,nan,nan,nan,13.55,nan,nan,nan,nan,0.482636,nan,0.482636,nan,nan,0,0,0,0
142086812,2,9,11,0.06124048680315427,0.022747878140223755,0.019974019063663556,0.0050416198661835925,8.047908496353816e+32,3.0236472376035873e+32,7.42382250139342e+19,3.981566909584017e+19,8.20253,3461.0,0.424993,4.80392,M0-M4,nan,nan,nan,-0.5337330438087341,16.189352737941736,0,0,0,0
142087340,1,5,6,0.015263655589685897,0.006743906087847633,0.007692843957950966,0.005048414853150846,8.239382714589721e+33,5.709527777172422e+33,3.9473945049343774e+20,3.0342974409901113e+20,9.2848,5263.18,1.03763,4.36022,FGK,nan,nan,nan,-1.8019656134896318,59.825901726434026,0,0,0,0
142087451,1,3,4,0.32835024922090683,0.1592197242597262,0.02139376551339943,0.010994020339139593,nan,nan,nan,nan,13.361,nan,nan,nan,nan,4.66781,nan,4.66781,nan,nan,0,0,0,0
142107618,2,3,3,0.14982422106515908,0.08717423019896432,0.006614360714748331,0.0034320566986787214,nan,nan,nan,nan,12.961,nan,0.205,5.06043,nan,0.9616104999999999,nan,0.9616104999999999,nan,nan,0,0,0,0
142144969,1,1,1,0.00820115381607884,0.00820115381607884,0.0028502863937884043,0.0028502863937884043,2.9168973434292656e+33,2.9168973434292656e+33,1.6852521171654577e+20,1.6852521171654577e+20,9.0417,5483.0,0.79977,4.61441,FGK,nan,nan,nan,nan,nan,0,0,0,0
142148228,1,2,2,0.006316958494529568,0.005170411677057484,0.018073155805569698,0.01205002694197961,1.4217242979364678e+35,8.99389697113046e+34,2.669497893371776e+21,1.7659027011353822e+21,8.3972,6775.0,1.80323,4.08734,FGK,1.569349,nan,1.569349,nan,nan,0,0,0,0
143821840,1,4,6,0.07259834339386546,0.027954193450069137,0.03236916166946459,0.011193460534436359,4.065622012647018e+34,1.6398479007290034e+34,1.4406538168350343e+21,4.677482710960319e+20,10.9967,4264.0,0.864964,4.39015,FGK,2.80068,nan,2.80068,-0.6736311306220516,22.002725515267954,0,0,1,0
143822655,1,2,2,0.017839093138852406,0.012163924745476656,0.008743877519771712,0.007891531506195535,1.054471610918598e+35,7.774110976744297e+34,2.0035255975776763e+21,1.7070061504890982e+21,8.5158,6333.0,1.55377,4.1522,FGK,0.746084,nan,0.746084,nan,nan,0,0,0,0
144217628,1,5,5,0.04744872533244337,0.02801475694852045,0.012005376516223501,0.005046740364690784,1.8712610886552678e+34,1.3475701770505028e+34,6.647429881631284e+20,4.6882322446284456e+20,11.0926,4251.0,1.24668,4.0661,FGK,3.500855,nan,3.500855,-0.9839789217670726,32.521533152751985,0,0,1,0
144313450,1,2,2,0.008237692679943287,0.006835382997059679,0.009404439607933923,0.008856557078692895,2.8922636826947347e+34,2.208811747469616e+34,7.866384375588899e+20,7.577949181548825e+20,10.0529,5902.0,1.10664,4.37944,FGK,2.220054,2.26886,2.220054,nan,nan,0,0,0,0
144403212,1,12,14,0.02458369547321192,0.007315600528026079,0.02166106192598667,0.007450812244630259,6.631335529987102e+33,3.057379437902302e+33,4.0046387763073306e+20,2.019588247813457e+20,8.8569,4967.0,0.742562,4.61042,FGK,nan,6.4255,6.4255,-1.076771585770558,35.32081092457784,0,0,0,0
144406668,1,10,13,0.0850869046931537,0.024420075422075194,0.06017468954762371,0.014763104774453601,6.417862295333883e+34,1.1151059032124203e+34,1.250015492942215e+21,3.4446503041766864e+20,10.9379,4387.0,0.661115,4.63636,FGK,0.722399,nan,0.722399,-0.7153668112680978,23.53962625465558,0,0,1,0
144458200,1,1,1,0.012155299104971708,0.012155299104971708,0.007603001266595324,0.007603001266595324,2.2338497924250825e+32,2.2338497924250825e+32,4.2398125839382e+19,4.2398125839382e+19,9.93897,3304.0,0.366845,4.85766,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
145964181,1,9,11,0.22295251209701827,0.0892251681731251,0.011878729159401776,0.005079212240521568,7.327235021815343e+33,1.600389189238422e+33,3.1100257309043275e+20,1.0582507042323808e+20,12.3903,3265.0,0.409097,4.81833,M0-M4,nan,nan,nan,-0.8602388946254631,27.670259779068754,0,0,0,0
147085676,1,5,6,0.06594111487939408,0.03459395783495649,0.03984633864775993,0.012239742908513707,5.349616634230848e+34,1.2583789793639513e+34,1.006540443011429e+21,3.811085950293245e+20,10.9826,4162.0,0.676365,nan,FGK,0.409808,nan,0.409808,-0.5627984538015794,18.069791013939906,0,0,0,0
147113919,1,1,1,0.15206873355648398,0.15206873355648398,0.016939573755325718,0.016939573755325718,nan,nan,nan,nan,14.6203,nan,nan,nan,nan,0.85467,nan,0.85467,nan,nan,0,0,0,0
147133612,1,8,10,0.1500711357169386,0.025619477363096305,0.032171299623864856,0.01316824849734804,5.228552577397064e+33,2.061279195702528e+33,2.4580169496538176e+20,1.3983037909848926e+20,10.4057,3789.0,0.592315,4.65772,M0-M4,3.4348,nan,3.4348,-1.182089396156913,38.5166945878754,0,0,0,0
147163817,1,2,2,0.1189647112223782,0.08542250181611455,0.004572044075727285,0.002947775414363244,6.489674630186801e+32,5.271117464594765e+32,9.133274993173633e+19,6.943060596188114e+19,13.2564,3189.0,0.386801,4.83886,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
147250411,1,1,1,0.05952448226002907,0.05952448226002907,0.004814273212374451,0.004814273212374451,2.575459808144407e+32,2.575459808144407e+32,4.073715170933947e+19,4.073715170933947e+19,13.7355,2927.0,0.270419,4.96008,M4-M10,0.589141,nan,0.589141,nan,nan,0,0,0,0
147272181,1,4,6,0.04647524115832165,0.013849287698307044,0.01740500890054641,0.00692328649724907,6.145177812558202e+33,3.1977745282597955e+33,2.6382878518701736e+20,1.719765945523202e+20,9.6472,4538.0,0.743839,nan,FGK,0.552435,nan,0.552435,-0.9169908412694086,29.69288721884596,0,0,0,0
147302016,1,2,2,0.03793346641925485,0.034799554621692985,0.011799622631249231,0.008010111156295675,5.540462660590009e+34,4.1383270623930297e+34,9.880270619585408e+20,9.097608512172045e+20,10.2537,5513.0,0.865464,4.55034,FGK,nan,nan,nan,nan,nan,0,0,0,0
147421845,1,5,6,0.30348147989260155,0.1455233213792145,0.009417188104939477,0.00477193752343058,3.036446800715494e+33,1.4365258709026044e+33,1.9046129422004486e+20,1.1498070246091868e+20,12.7326,3158.0,0.394268,4.83194,M4-M10,nan,nan,nan,-0.653787417931212,20.67510521862784,0,0,0,0
149019616,1,1,1,0.05443422526032088,0.05443422526032088,0.003456440321949257,0.003456440321949257,3.166641380464985e+33,3.166641380464985e+33,1.756920937618349e+20,1.756920937618349e+20,11.8054,3649.0,0.638889,4.61872,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
149101411,2,9,10,0.23367639808331953,0.13203893925741125,0.014778314132859557,0.005330568569624375,nan,nan,nan,nan,13.9394,nan,nan,nan,nan,1.2510305000000002,nan,1.2510305000000002,nan,nan,0,0,0,0
149103941,1,1,1,0.0953229454620265,0.0953229454620265,0.003674000183420855,0.003674000183420855,nan,nan,nan,nan,13.278,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
149175965,1,8,10,1.114961708543505,0.2373469106572315,0.03623575415381637,0.007033366233711746,8.350249237780875e+34,1.5503685589446042e+34,1.419974981899467e+21,3.034258663473821e+20,12.2972,3539.0,0.479814,4.75513,M0-M4,0.223685,nan,0.223685,-0.4255560403711693,13.498592512649125,1,0,1,0
149216532,2,10,13,0.991226173661078,0.27556120925857797,0.020244735409913426,0.006966575867000386,4.168223380239273e+33,1.7124195998513342e+33,2.1972665490983394e+20,1.1086657215905143e+20,13.2205,3178.0,0.301599,4.92394,M4-M10,1.049914,nan,1.049914,-1.07530236253557,34.69299073212568,0,0,0,0
149248196,2,23,37,0.03479214007733848,0.01120109635652911,0.0726560215331805,0.010046753913494366,1.5485621864185144e+35,1.0996617578754618e+34,2.2885553740981734e+21,3.222507236691555e+20,6.049,5128.0,nan,nan,FGK,0.5134345,nan,0.5134345,-0.6250173261482826,20.440981580128888,0,0,1,0
149347480,2,5,5,0.0038556228396779044,0.0030883662164239148,0.020364184273738196,0.0103533635469957,2.5069540414467143e+34,1.2332151402611787e+34,5.768755577469149e+20,4.271936339845056e+20,7.9022,6188.14,1.15535,4.38453,FGK,1.843182,1.90872,1.843182,-1.0213987254534753,33.425804142380024,0,0,0,0
149347629,2,10,11,0.5112007045999428,0.1378125054414637,0.013390751931491137,0.004645511751249268,4.7337959410618113e+33,1.6578953688888934e+33,2.521729143957166e+20,1.2825625810870187e+20,12.785,3162.0,0.46735,4.76612,M4-M10,0.56596,nan,0.56596,-0.9105146730768827,29.07987077834408,0,0,0,0
149423103,1,1,1,0.26749343268209114,0.26749343268209114,0.0010478919131097623,0.0010478919131097623,2.0916839421664313e+32,2.0916839421664313e+32,3.1656082589024616e+19,3.1656082589024616e+19,11.878,3148.0,0.205465,5.0542,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
149445580,2,2,3,0.07440305239129971,0.03468772548438676,0.011671034236795092,0.007536719146880058,9.016971669677622e+33,6.138819945659527e+33,3.4997717719143534e+20,2.2354503838642235e+20,11.2641,4406.0,0.719289,nan,FGK,1.13071,nan,1.13071,nan,nan,0,0,0,0
149603524,1,1,1,0.0167424766649382,0.0167424766649382,0.0028087502021419916,0.0028087502021419916,2.7327476599126347e+34,2.7327476599126347e+34,7.106647646835764e+20,7.106647646835764e+20,9.7109,6391.0,1.21427,4.37665,FGK,nan,nan,nan,nan,nan,0,0,0,0
149838027,1,5,7,1.2383652773817315,0.3399418110003241,0.03128351634184887,0.009913917353416032,2.15467641707676e+34,7.287803212582028e+33,6.750104228020502e+20,2.6850745550060277e+20,12.2778,3148.0,0.381581,4.84374,M4-M10,0.537252,nan,0.537252,-0.36933150608763643,11.4336377415535,1,0,0,0
149913598,1,9,10,0.1695429564524165,0.08156921470092635,0.018341336949538826,0.0065347799271736435,nan,nan,nan,nan,12.951,nan,nan,nan,nan,0.728087,nan,0.728087,nan,nan,0,0,0,0
149988104,1,1,1,0.015592285185378339,0.015592285185378339,0.0033084769648640674,0.0033084769648640674,9.420769507079345e+31,9.420769507079345e+31,2.3455447338401972e+19,2.3455447338401972e+19,11.115,3293.0,0.285416,4.9422,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
150100421,2,16,21,0.6434772076108355,0.08787513054728963,0.03179821355339795,0.006737130232279324,nan,nan,nan,nan,11.655,nan,0.254,4.99983,nan,2.0273019999999997,nan,2.0273019999999997,nan,nan,0,0,0,0
150145456,2,5,7,0.02864070447037334,0.015498874826149034,0.008596682636037526,0.004540884765799112,2.822870838153185e+34,9.293100111744526e+33,6.776940846699573e+20,3.3917538736767074e+20,9.7762,5224.0,0.925166,nan,FGK,0.21497650000000001,nan,0.21497650000000001,-0.9074458171427203,29.50176627874798,0,0,0,0
150167319,2,7,10,1.3059151920525023,0.2727591680341433,0.05781907864453957,0.018395575391097537,1.7478474377655735e+34,5.694735861864062e+33,7.711119415724743e+20,2.541465913772296e+20,13.7043,3142.0,0.383446,4.84199,M4-M10,1.096653,nan,1.096653,-0.47843772635175674,14.92427405747674,0,0,0,0
150187916,1,1,1,0.006608103617413238,0.006608103617413238,0.007571927204381207,0.007571927204381207,4.168830619768554e+34,4.168830619768554e+34,8.902878958955328e+20,8.902878958955328e+20,7.7957,6178.6,1.5321,4.13937,FGK,1.1171605,1.26706,1.1171605,nan,nan,0,0,0,0
150188736,2,2,4,0.10438533686278856,0.04797286417562757,0.007904401959821424,0.005178311543431888,8.951893890267844e+33,3.253616251950334e+33,3.432347334207326e+20,1.627786486438343e+20,10.4883,3720.0,0.536042,4.70601,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
150299548,2,3,4,0.012978826863698393,0.00867988147164107,0.013866376261034692,0.00575655641019478,2.5281973905304286e+34,1.4731398824161672e+34,6.500666442598378e+20,4.2284377612678726e+20,8.8937,6016.0,1.19528,4.32845,FGK,1.0492560000000002,1.0476,1.0492560000000002,nan,nan,0,0,0,0
150321663,2,3,4,1.3584514412308175,0.9071689936824099,0.007242003658532926,0.003424136294831114,9.774956617672095e+32,8.127563963017445e+32,1.4694038880171534e+20,8.987869620836827e+19,14.728,3022.0,0.172923,5.11792,M4-M10,0.427334,nan,0.427334,nan,nan,0,0,0,0
150359500,2,77,109,0.9524476511213196,0.050313926263392504,0.024094631558577575,0.004275171873320463,2.5877011420566354e+33,2.53807192874457e+32,2.2179050974763077e+20,3.51847980691011e+19,9.74783,3286.0,0.364844,4.85958,M0-M4,1.034343,nan,1.034343,-1.144304061090805,36.76599582269893,0,0,0,0
150359982,2,9,12,0.04400598245646062,0.01678919037258242,0.019898773375120388,0.010697969510900235,4.589924446251933e+34,1.6792509733419216e+34,8.595875641563706e+20,4.8870297304136935e+20,10.5626,5243.47,0.781201,nan,FGK,3.640889,nan,3.640889,-0.9320122599808972,30.783335860332055,0,0,1,0
150391740,1,2,2,0.2322519139808577,0.15041216941694147,0.002759727944937648,0.0022831126408009474,6.755509739288062e+32,4.773494735380626e+32,6.834616143107187e+19,5.675708173502074e+19,13.4374,3262.0,0.269242,4.96153,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
150393064,1,3,3,0.009190653536361861,0.008111183687660022,0.01380315969160621,0.009273014362000391,4.96306405687835e+34,3.3493081626415765e+34,1.2674287683384603e+21,1.0202133428867212e+21,10.4638,6011.0,1.23225,nan,FGK,3.0229589999999997,4.13633,3.0229589999999997,nan,nan,0,0,0,0
150432211,2,6,9,0.3066931150123693,0.11094431484946822,0.02979092378783975,0.012630635662225017,7.154687284661121e+33,1.733449276570618e+33,3.503322556153197e+20,1.1498946739407564e+20,12.8117,3264.0,0.303125,4.92227,M0-M4,1.034343,nan,1.034343,-0.5654203272030848,17.53608086074976,0,0,0,0
152088075,1,4,4,0.284652627450384,0.1322286653277305,0.0023967501255021204,0.0015085838605519552,1.837812328928848e+32,1.4225814509729594e+32,3.31447964976715e+19,2.9471366101894337e+19,12.3115,3101.0,0.272309,4.95777,M4-M10,0.356666,nan,0.356666,nan,nan,0,0,0,0
152875048,1,1,1,0.09169339721004895,0.09169339721004895,0.005368833223371864,0.005368833223371864,2.0773286596836547e+32,2.0773286596836547e+32,2.6590892983836713e+19,2.6590892983836713e+19,13.5841,3067.0,0.182424,5.09771,M4-M10,0.532294,nan,0.532294,nan,nan,0,0,0,0
154616669,1,4,5,0.3113581379561353,0.1686626488544932,0.0074038447528565745,0.004091340005234402,5.719717212995781e+33,3.232018343986646e+33,3.0149429506552896e+20,1.9452604730427644e+20,12.8402,3402.0,0.471582,4.76239,M0-M4,nan,nan,nan,-1.6154808210060247,53.06602191432311,0,0,0,0
154842794,1,4,6,0.011591415068614344,0.005016600710636718,0.008549891595824338,0.004224408537963738,1.9092741862776857e+34,1.4134280840030381e+34,7.815614303127703e+20,5.287228937980806e+20,4.8273,7226.0,1.51761,4.28526,nan,0.978734,nan,0.978734,-0.30379261327836177,9.364282798366919,0,0,1,0
155776875,1,3,6,0.8933005515518284,0.3305963643265062,0.0069165610595323754,0.0044519093473457125,6.608636315590761e+32,3.089822195486612e+32,6.646491399547732e+19,3.908042865610929e+19,14.0815,2898.0,0.161217,5.14499,M4-M10,0.948148,nan,0.948148,-0.6533769607843556,20.19335533599385,0,0,0,0
155895287,1,4,5,2.0505698115967514,0.9661517410753886,0.0027126215227264864,0.0016833599595899407,2.3564866252190734e+33,8.104621723593307e+32,1.4779858951901695e+20,7.503209703729265e+19,13.4963,3067.0,0.241309,4.99826,M4-M10,0.70912,nan,0.70912,-0.7469535629332285,23.45629433807363,0,0,0,0
155896947,1,1,2,0.534959065738282,0.2909736008708207,0.009716122995413762,0.005175635313490063,1.650431495769347e+32,1.4616287377074648e+32,2.9564670134671917e+19,2.088549443547875e+19,12.9188,3029.0,0.178912,5.10501,M4-M10,0.357278,nan,0.357278,nan,nan,0,0,0,0
155897483,1,1,1,0.004137405001784497,0.004137405001784497,0.0012533095838354502,0.0012533095838354502,5.882372227444604e+33,5.882372227444604e+33,2.347195177044521e+20,2.347195177044521e+20,8.4531,6573.0,1.61236,4.15987,FGK,2.333903,nan,2.333903,nan,nan,0,0,0,0
155991217,1,2,3,0.0028424991630887557,0.0018168698492405204,0.009374884342034769,0.005780862971434322,2.747013611174206e+34,1.282019693435352e+34,6.948391252442287e+20,4.247217653599057e+20,5.246,6832.48,nan,nan,FGK,2.427259,nan,2.427259,nan,nan,0,0,0,0
156002545,1,6,10,0.36290652175464544,0.08381550136759128,0.018444391667384645,0.005971314199546905,6.579628193766238e+33,1.7208378258197482e+33,1.571031530131269e+20,8.911962996967883e+19,11.4801,3318.0,0.455384,4.77673,M0-M4,0.352863,nan,0.352863,-0.7204845627741113,23.037761143326552,0,0,0,0
156084049,1,3,4,0.122012838823991,0.04082782732789178,0.009895742124708059,0.005241511315586601,3.1603595335663215e+33,1.5679365580640286e+33,2.196802757759478e+20,1.3478529267189459e+20,9.88834,3569.0,0.697075,4.57198,M0-M4,nan,nan,nan,-0.7462992614929232,23.649679804544196,0,0,0,0
158595208,1,12,19,0.053992665340301144,0.01572039499271119,0.04446153033469517,0.012195182644853005,1.0490575521437243e+35,1.7828464474128347e+34,1.6506944253202884e+21,4.337047262869422e+20,8.3634,4836.32,0.842031,4.48504,FGK,nan,6.11434,6.11434,-0.6355558504909572,21.005746581261658,0,0,1,0
158596311,1,3,4,0.06716235153037596,0.04421883384723143,0.020485771813531728,0.009035805551531498,2.2737041880621196e+33,9.561297447763457e+32,1.4361294738703355e+20,8.242138127276404e+19,12.28,3159.0,0.369625,4.85502,M4-M10,0.154619,nan,0.154619,nan,nan,0,0,0,0
158623009,1,1,1,0.44849485173644965,0.44849485173644965,0.0020909134664529325,0.0020909134664529325,3.0234290044006693e+32,3.0234290044006693e+32,5.155515377752644e+19,5.155515377752644e+19,14.0943,2907.0,0.172752,5.1183,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
158624542,1,4,5,0.030875228314422132,0.014014571017051818,0.029373990333299786,0.009497511648771273,2.7127348338430996e+33,1.0174068716702916e+33,1.628447370868468e+20,7.914654197051815e+19,8.7045,3850.0,0.63117,4.6251,M0-M4,nan,27.1518,27.1518,-0.7466517968662126,23.525074340212146,0,0,0,0
158646362,1,1,1,0.018968084034171377,0.018968084034171377,0.004660715799134324,0.004660715799134324,8.293875942838174e+33,8.293875942838174e+33,3.935648247708262e+20,3.935648247708262e+20,10.1392,4992.0,0.790724,4.5611,FGK,nan,0.898505,0.898505,nan,nan,0,0,0,0
160074646,1,5,7,2.196796884562164,0.5265901940919696,0.007924394541827064,0.0030953722299804465,5.524406283736707e+33,1.6234249161701934e+33,2.509259389199903e+20,1.076902874753921e+20,13.379,3256.0,0.247815,4.98926,M0-M4,nan,nan,nan,-0.5058749219688708,15.729355727820316,0,0,0,0
160113240,1,4,5,8.123818479353801,1.8541864926493612,0.013006721247558795,0.006068920916201587,4.2817313768201335e+33,1.9424376327767318e+33,2.446311361931578e+20,1.104575229412331e+20,13.7837,3138.0,0.251097,4.98483,M4-M10,1.389652,nan,1.389652,-0.546620615754445,17.076432761651326,0,0,0,0
161172848,1,2,3,0.015091710901081051,0.014338729425078918,0.011278644808329274,0.007311882650599917,2.2237938030320882e+34,1.4363733294560072e+34,4.4054259708713815e+20,3.469362826786091e+20,10.0632,5327.0,0.847445,4.54563,FGK,4.233592,4.27643,4.233592,-0.8911008552170385,29.353980106548335,0,0,1,0
161174284,1,14,17,0.8484488025190576,0.10968744541010751,0.012049637562665442,0.004307966755615884,7.465631838882968e+32,1.0912658752626137e+32,8.912851609387503e+19,1.9115664177182904e+19,11.8795,2964.0,0.16374,5.13894,M4-M10,1.000244,nan,1.000244,-0.9463833524022883,29.544659652872994,0,0,0,161174286
161174286,1,14,17,1.0680054167756041,0.14292898310731456,0.01248191837816779,0.004324056408965403,9.762358460589452e+32,1.4735518066434667e+32,8.595829072661394e+19,2.336677775432205e+19,11.7183,3008.0,0.165217,5.13545,M4-M10,1.000244,nan,1.000244,-0.9447771538636928,29.618780516964687,0,0,0,161174284
161175802,1,3,5,0.09423189132723826,0.05416151156618147,0.024670386341560876,0.013656305655731144,4.692474396296836e+33,2.0026705564311348e+33,2.3567675567470615e+20,1.2944322791026406e+20,13.0752,3266.0,0.371918,4.85284,M0-M4,nan,nan,nan,-0.708776077271439,22.49965005331327,0,0,0,0
161175809,1,1,1,0.034009227539858064,0.034009227539858064,0.003241970580973402,0.003241970580973402,2.5905211261031776e+34,2.5905211261031776e+34,8.121382677124434e+20,8.121382677124434e+20,10.4883,5441.0,1.12153,4.31617,FGK,nan,nan,nan,nan,nan,0,0,0,0
161267354,1,2,2,0.11197866775865986,0.08080297884470952,0.007830405886624849,0.0064092952985333315,1.1001405887335654e+33,6.912880581808746e+32,1.606264526562921e+20,9.705472730169824e+19,13.6546,3166.0,0.273486,4.95634,M4-M10,0.58724,nan,0.58724,nan,nan,0,0,0,0
161356637,1,2,3,0.04595310271549623,0.019475243411777324,0.010440720120281816,0.004507489258461916,nan,nan,nan,nan,9.563,nan,0.533027,4.70863,nan,4.440108,17.6585,4.440108,nan,nan,0,0,0,0
161384122,1,1,1,0.011218050969062766,0.011218050969062766,0.002584232287916915,0.002584232287916915,2.1934037673651283e+32,2.1934037673651283e+32,3.4106124163072623e+19,3.4106124163072623e+19,10.8794,3475.0,0.532032,4.70949,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
166739932,1,2,6,1.976289025320492,0.8760602645929437,0.0702914099732925,0.01583229749464907,2.5122664308328178e+33,8.301681220883914e+32,1.4795595152472415e+20,6.171352976899112e+19,14.6778,2887.0,0.159708,5.14867,M4-M10,nan,nan,nan,-0.649349822689388,20.356589698439194,0,0,0,0
166787846,1,11,14,0.5853181683771818,0.1559204602417242,0.015226022901773495,0.0032481034063192257,2.4108553675494824e+33,5.994311862787344e+32,1.9106205508211278e+20,5.836652430771913e+19,12.4059,3105.0,0.362042,4.86226,M4-M10,0.460872,nan,0.460872,-0.9695503557463749,31.051410457451997,0,0,0,0
166808151,1,24,35,0.23216350254808696,0.04328501176566542,0.06241640980915284,0.00875801188234929,2.3913755535655047e+34,3.596927067461926e+33,7.870177800217313e+20,1.9031947711766997e+20,9.92552,3510.0,0.696374,4.57253,M0-M4,0.740018,nan,0.740018,-0.7774124913449717,25.602651818000805,0,0,1,0
166835568,1,12,16,0.011100801125982437,0.005692408466641938,0.02504046630720085,0.009804066567716842,4.005103122974415e+34,2.077716260831485e+34,1.05979392495562e+21,6.320472299545279e+20,7.3674,6182.0,1.22323,4.33494,FGK,0.863921,27.1518,0.863921,-1.3552388293508004,45.83833368331836,0,1,1,0
166852312,1,11,17,0.0780821138358978,0.02586582756766498,0.01700592413311021,0.0058500507197296395,2.377422105358198e+34,9.185145466613109e+33,6.571697919589928e+20,3.343032117697164e+20,8.9065,4013.0,1.13595,4.12669,FGK,0.519292,0.519278,0.519292,-0.9182220574284417,30.536674263904647,0,0,1,0
166972537,1,1,1,0.0016949978755277644,0.0016949978755277644,0.005526555747244586,0.005526555747244586,7.643982120902931e+33,7.643982120902931e+33,3.515634574423514e+20,3.515634574423514e+20,7.1797,6595.32,1.41703,4.27519,FGK,2.71708,nan,2.71708,nan,nan,0,0,0,0
167006919,1,1,2,0.01274825174744035,0.008196711258111212,0.021729056858895916,0.010949168116686652,8.831516643852246e+34,4.54685926825582e+34,1.7325410277144155e+21,9.095029251887593e+20,9.18,7013.0,1.69725,nan,FGK,nan,nan,nan,nan,nan,0,0,0,0
167086201,1,1,2,0.015893943681514613,0.01179210427342891,0.04413261821070488,0.03492819832746526,1.0172748227844119e+36,9.551890753133444e+35,5.29231567751382e+21,3.7673398822456263e+21,8.8605,5376.0,3.88007,nan,FGK,1.096653,nan,1.096653,nan,nan,0,0,0,0
167087044,1,5,6,0.134104125946795,0.09045919777717898,0.00984758518179312,0.004399153197233347,1.5795732680746225e+33,8.726162367027184e+32,1.1055874954779263e+20,7.71476034466801e+19,12.9664,3311.0,0.353993,4.87005,M0-M4,nan,nan,nan,-1.243997009810006,39.96542228861531,0,0,0,0
167089430,1,1,1,0.003375500000687491,0.003375500000687491,0.013436449424708868,0.013436449424708868,3.6897304040201406e+35,3.6897304040201406e+35,3.689772572690341e+21,3.689772572690341e+21,8.0662,9612.0,2.89965,3.90254,nan,2.261509,nan,2.261509,nan,nan,0,0,0,0
167163906,2,8,10,0.023689084967627026,0.016178018731417804,0.046350396482546796,0.019337503607633665,1.2142962990458855e+35,4.011772657239989e+34,2.04454883806699e+21,8.409771371998359e+20,11.0438,5464.82,0.859294,4.55206,FGK,0.758519,nan,0.758519,-0.7677078596370801,25.370856072473867,0,0,1,0
167164775,1,1,1,0.009071285727567427,0.009071285727567427,0.009380341484746084,0.009380341484746084,2.595344571017636e+34,2.595344571017636e+34,8.505556388827932e+20,8.505556388827932e+20,10.3472,5501.93,1.27512,4.21374,FGK,nan,nan,nan,nan,nan,0,0,0,0
167165793,2,6,8,0.9252834930458824,0.4071271485918827,0.02487042875890405,0.006127963437680485,1.4764323677488606e+33,7.046597924452506e+32,1.1398838355007354e+20,7.172099189950663e+19,13.8048,3142.0,0.21476,5.0385,M4-M10,nan,nan,nan,-1.0701908266862667,33.91377693025298,0,0,0,0
167207566,2,7,8,0.9968577610580979,0.2628308602622051,0.013504044015844693,0.0052261972182208434,nan,nan,nan,nan,13.707,nan,nan,nan,nan,2.30436,nan,2.30436,nan,nan,0,0,0,0
167207809,1,1,1,0.0032093923747570463,0.0032093923747570463,0.010690608851150762,0.010690608851150762,3.441361050299045e+35,3.441361050299045e+35,3.6644992882487234e+21,3.6644992882487234e+21,8.6713,6210.0,5.24053,nan,FGK,3.453125,nan,3.453125,nan,nan,0,0,0,0
167247077,2,8,8,0.009628526372881231,0.004756887244111845,0.008642522064963094,0.0059101871448989955,2.63583672000974e+34,1.3061429739972014e+34,8.885272656613102e+20,4.9747276839646934e+20,8.3415,5782.0,1.38497,4.17222,FGK,3.337397,nan,3.337397,-1.1241295794288093,37.11554459299975,0,0,0,0
167305187,1,3,3,0.10835392834007752,0.06689572861374453,0.005964221480579122,0.005182240496882458,4.8009370920089774e+32,3.791172693916378e+32,5.781761818530651e+19,4.8401681164343206e+19,13.318,3216.0,0.258276,4.97539,M0-M4,2.3490585,nan,2.3490585,nan,nan,0,0,0,0
167306154,1,2,2,0.054833104933460955,0.03547117256788684,0.005851401830567395,0.004515749934040957,1.354607008840199e+33,9.875653140625322e+32,1.1502144942077211e+20,8.891361571206952e+19,11.6603,3436.0,0.516607,4.7229,M0-M4,2.844444,nan,2.844444,nan,nan,0,0,0,0
167344029,1,6,7,0.09772471564349942,0.02952832110822381,0.010075678871811712,0.005416223900916732,1.8792295371711534e+34,7.271782362452926e+33,5.781593274850586e+20,2.7677810986097105e+20,10.5104,4089.0,0.86481,4.37041,FGK,nan,nan,nan,-0.624754795304841,20.11607461882308,0,0,0,0
167344043,2,25,33,0.036795977067393584,0.009875571529003235,0.028604451937191043,0.00946513212167097,nan,nan,nan,nan,8.5,nan,nan,nan,nan,2.961834,nan,2.961834,nan,nan,0,0,0,0
167344197,1,1,2,0.06731650325050785,0.043605314779967326,0.003760776596505339,0.0023662489215485758,3.1960729244590043e+34,3.10231948228672e+34,1.138189582079207e+21,7.823858770301502e+20,10.1999,6115.0,1.18277,4.35296,FGK,2.494345,nan,2.494345,nan,nan,0,0,0,0
167417695,1,1,1,0.06286573944566594,0.06286573944566594,0.0017323399683687182,0.0017323399683687182,5.284266822837237e+32,5.284266822837237e+32,4.793436226806848e+19,4.793436226806848e+19,11.4953,3533.0,0.416904,4.81123,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
167422188,1,1,1,0.035384877634130146,0.035384877634130146,0.002482475200087864,0.002482475200087864,8.58340522601233e+32,8.58340522601233e+32,9.910824893320607e+19,9.910824893320607e+19,10.8579,3708.0,0.494944,4.74183,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
167524310,1,1,1,0.02139907861363683,0.02139907861363683,0.002470154225224266,0.002470154225224266,9.925707162443701e+33,9.925707162443701e+33,3.961907778282678e+20,3.961907778282678e+20,10.6346,5417.92,0.987705,4.42194,FGK,4.334392,nan,4.334392,nan,nan,0,0,0,0
167524563,1,2,4,0.004338206862111775,0.003781093283321042,0.039608180465160965,0.013468298193884433,1.3622585051694636e+35,5.570151165038302e+34,2.0772122791699446e+21,1.051097799447035e+21,7.8483,7138.0,1.81504,4.12169,FGK,0.411342,0.698934,0.411342,nan,nan,0,0,0,0
167525513,1,2,4,7.06540716246175,1.9495877205912624,0.014612339668534738,0.004989109297244697,4.3055320938768236e+33,1.4270599424980277e+33,3.553976361791818e+20,1.0991876911475314e+20,13.3162,2967.0,0.173891,5.11579,M4-M10,1.611013,nan,1.611013,nan,nan,0,0,0,0
167549764,1,3,3,0.11543090540361514,0.07084055827704223,0.005302764789840769,0.0033443520543285036,nan,nan,nan,nan,13.069,nan,nan,nan,nan,0.8371065,nan,0.8371065,nan,nan,0,0,0,0
167574282,2,10,13,0.15644268483224993,0.03332859644281265,0.05441073675525619,0.015136778623827908,2.03563323952318e+35,4.338697493214593e+34,1.837970274301214e+21,8.063149371121724e+20,10.9022,5290.93,0.860541,4.52757,FGK,1.6934735,nan,1.6934735,-0.7801221994998861,25.87597464910985,0,0,1,0
167602025,2,5,7,0.06126636316532218,0.029003785951270837,0.024725510354854506,0.013482342852658119,1.686833172481463e+35,6.182498488162114e+34,2.184206619827346e+21,1.193639658269635e+21,11.2769,5340.94,0.944266,nan,FGK,2.47691,0.71883,2.47691,-0.6766977094592799,22.23636217240949,0,0,1,0
167695269,1,3,3,0.5123057717875477,0.25458000406056175,0.003952197023592216,0.0028888912684371056,4.248870386651903e+33,2.3972909013688454e+33,2.7418066565781173e+20,1.7575836176970334e+20,13.0005,3381.0,0.374032,4.85084,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
167696018,2,11,13,0.07756780353265363,0.020736045377682685,0.019367394684264197,0.009844762515037435,2.609354218635763e+34,1.0025014379681147e+34,6.73018507514616e+20,3.9892064524033884e+20,10.7016,4640.0,0.773873,4.52996,FGK,nan,nan,nan,-1.5612570901289708,52.04224836742012,0,0,0,0
167719689,1,1,1,0.002860452687773508,0.002860452687773508,0.009207311624185222,0.009207311624185222,2.526769568546276e+34,2.526769568546276e+34,8.476030212068441e+20,8.476030212068441e+20,8.5349,6934.0,1.54059,4.24167,FGK,0.575477,nan,0.575477,nan,nan,0,0,0,0
167812509,2,6,8,2.8715190865473943,0.5561366295831456,0.011482129589702048,0.0045748477938583575,1.462505509378347e+33,3.99703730210463e+32,8.7231654739902e+19,4.312199439828587e+19,13.0143,2907.0,0.160629,5.14642,M4-M10,0.3361855,nan,0.3361855,-0.8224386930073916,25.525154220418745,0,0,0,0
167814740,2,8,11,0.5894989062622673,0.18086594903058745,0.038551531947600165,0.008719128535834675,2.6023198494818106e+34,6.604830606798024e+33,6.624209074375413e+20,2.670923025137053e+20,13.2431,3283.0,0.523505,4.7169,M0-M4,0.402475,nan,0.402475,-0.5858055327827312,18.59408174128484,0,0,0,0
167894019,2,9,10,1.0954320717141333,0.24706908557548996,0.017063053401236424,0.004868586418585253,3.431374772425485e+32,1.4633716873134308e+32,4.178436635091976e+19,2.8505733401702687e+19,12.4338,2821.0,0.186276,5.08992,M4-M10,nan,nan,nan,-1.6398214426059154,51.58974702794976,0,0,0,0
169253572,1,1,1,0.2707805479613547,0.2707805479613547,0.0044439849497332805,0.0044439849497332805,3.0013712433827675e+33,3.0013712433827675e+33,1.4846320621626694e+20,1.4846320621626694e+20,13.8784,3283.0,0.329771,4.89416,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
175298549,1,3,3,0.061961420568454814,0.03501284396587328,0.01648811524924921,0.007364501945259161,1.2188199930715956e+33,5.831476837331603e+32,1.1558642820527227e+20,6.321165247720243e+19,12.0423,3205.0,0.405343,4.82176,M0-M4,1.19766,nan,1.19766,-0.8282060700184808,25.935829609984005,0,0,0,0
175456846,1,1,2,0.19906069890262937,0.16754405954794793,0.005256471688679876,0.0036067853758371183,2.179088531777573e+32,1.6462494045125388e+32,3.493000093441777e+19,3.063307140610826e+19,13.8279,2918.0,0.172125,5.11969,M4-M10,1.895679,nan,1.895679,nan,nan,0,0,0,0
176873028,2,5,8,0.0440254211751809,0.018671630641542026,0.014118576803901673,0.00546471533782997,1.4954283360746444e+34,1.0242378317696246e+34,6.525995164959332e+20,4.19227224535199e+20,8.4888,5628.0,0.810046,4.62105,FGK,3.715193,nan,3.715193,-1.181760482255844,38.98310009713891,0,0,0,0
176955267,2,23,31,2.2080902271868705,0.1424006992610302,0.02866727949529272,0.006045376936497583,5.205612648798648e+33,8.086496676636302e+32,4.392452488936787e+20,6.948545712924452e+19,11.3577,3247.0,0.311188,4.91355,M0-M4,nan,nan,nan,-0.728228734300648,23.12660634810622,0,0,0,0
176980970,2,8,9,0.315768949425864,0.09595705052464834,0.02760032019264716,0.008409465119234223,3.409655264721681e+33,1.3551798449566328e+33,1.6781660317832656e+20,9.309965705749378e+19,13.2812,3257.0,0.421864,4.80674,M0-M4,0.610887,nan,0.610887,-1.2168427126960155,39.10498520176739,0,0,0,0
177036977,2,8,8,1.700089724560645,0.31946745483876726,0.012754344600721772,0.006016388001942104,5.450893078819167e+32,2.7539737928600566e+32,6.350693633801465e+19,4.656637801204754e+19,13.7277,2941.0,0.184836,5.0928,M4-M10,nan,nan,nan,-1.338863805869381,42.203387187301445,0,0,0,0
177115978,2,2,3,0.04480321641178467,0.02850775230867761,0.0031994153032713036,0.0031080486897137796,1.6120680024957788e+34,9.041737896118216e+33,4.871863890328681e+20,3.0753209754032924e+20,10.8503,5010.18,0.809695,4.5405,FGK,3.722934,nan,3.722934,nan,nan,0,0,0,0
177116487,2,7,8,0.03856061494655977,0.014033625965344219,0.0642155196118009,0.017227115557011133,5.868107899957951e+34,1.6985198389030762e+34,1.0643144988148553e+21,4.920646771176669e+20,10.6886,4314.0,1.12576,4.16125,FGK,4.406522,nan,4.406522,-0.9072282294922589,29.805691836586462,0,0,0,0
177165867,2,4,8,0.018837836040898826,0.0077314079022865545,0.07813679827011094,0.03472699640143915,2.0827052307153716e+35,8.720377085828218e+34,1.9221840866119537e+21,1.2300954768974403e+21,7.9904,6324.0,1.46388,4.20397,FGK,1.589938,nan,1.589938,-0.7969649583517685,26.599882848930605,0,0,1,0
177174910,1,3,3,0.04836008460928975,0.042476222321137715,0.010107318203668197,0.008697415159377143,3.3425174370353403e+33,2.3527441396486696e+33,1.8721143654115148e+20,1.6753532149044606e+20,12.4591,3540.0,0.462143,4.77073,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
177252917,1,1,1,0.014529327335694927,0.014529327335694927,0.003337570213799837,0.003337570213799837,3.5428421116264886e+34,3.5428421116264886e+34,7.233870321658592e+20,7.233870321658592e+20,9.6331,5062.5,2.09562,nan,FGK,3.034074,nan,3.034074,nan,nan,0,0,0,0
177255827,2,8,9,0.03988174348445221,0.01925568063487835,0.0616069979260473,0.014985452093821914,1.1209536254787874e+34,4.4643526775962593e+33,3.8280413353756695e+20,2.3498229798410233e+20,10.8436,4082.0,0.654205,4.61282,FGK,3.792593,nan,3.792593,-1.2181124691396044,39.83143015510228,0,0,0,0
177309964,2,9,12,3.725316456348069,0.618479983514291,0.026744615079947825,0.00906280940243262,4.159665808510007e+34,1.1746527457043974e+34,1.107827716405788e+21,4.1753191408310164e+20,13.1024,3215.0,0.493346,4.74324,M0-M4,0.45334050000000004,nan,0.45334050000000004,-0.602027464367141,19.32301750792726,0,0,0,0
177313167,2,3,3,0.19565076888610877,0.11330546639705168,0.003452506178285488,0.0028038726136340886,3.550327979176993e+32,2.9682035558566068e+32,5.531089212778183e+19,4.236505871284998e+19,12.8821,3197.0,0.243917,4.99462,M4-M10,0.29957500000000004,nan,0.29957500000000004,nan,nan,0,0,0,0
177352893,1,6,8,0.2186261605483197,0.10921378771755924,0.010574484734946774,0.004663030465656127,3.561490493654743e+33,1.2240241649072337e+33,2.7265461101349713e+20,1.0492133593323497e+20,12.5621,3290.0,0.374235,4.85065,M0-M4,0.958129,nan,0.958129,-0.867051042930288,27.757253103045393,0,0,0,0
177353450,1,9,10,0.16589437027249,0.0941251140486219,0.014275851258250353,0.005693500520373524,3.1025544221906554e+33,1.498901016275903e+33,1.809713292565444e+20,1.287576234386637e+20,12.5512,3381.0,0.389297,4.83654,M0-M4,0.583447,nan,0.583447,-1.3578269980772943,44.192992014911304,0,0,0,0
177389302,1,1,1,0.11686071076719842,0.11686071076719842,0.003462625768137639,0.003462625768137639,6.597027947089372e+32,6.597027947089372e+32,8.387784038703104e+19,8.387784038703104e+19,13.5354,3073.0,0.348499,4.87542,M4-M10,3.250794,nan,3.250794,nan,nan,0,0,0,0
179038379,1,6,7,0.28277031515741957,0.11290435709217654,0.026936623644945826,0.007470907177111729,1.1158912252655244e+34,2.7872496877227e+33,3.923588803173223e+20,1.548198564965203e+20,12.651,3338.0,0.411302,4.81632,M0-M4,nan,nan,nan,-0.7886745664097725,25.339629537638082,0,0,0,0
179040607,2,6,10,0.049728570817459766,0.02272826776270382,0.030761345783491694,0.01424580152528852,7.430591707159507e+35,2.115815199505695e+35,4.6678340488605304e+21,1.9073610120593529e+21,9.9606,6570.0,1.34465,4.31439,FGK,2.1038794999999997,nan,2.1038794999999997,-0.7625089354333451,25.714095948909737,0,1,1,0
179315999,1,1,1,0.1131189130331547,0.1131189130331547,0.0010676377396166294,0.0010676377396166294,2.8673568598094578e+32,2.8673568598094578e+32,4.312767623252397e+19,4.312767623252397e+19,13.0583,3115.0,0.368785,4.85581,M4-M10,0.61466,nan,0.61466,nan,nan,0,0,0,0
179369970,1,1,1,0.009247762121894139,0.009247762121894139,0.023131803610308442,0.023131803610308442,4.503480482192211e+35,4.503480482192211e+35,3.922732529845538e+21,3.922732529845538e+21,8.9381,5305.0,3.65784,nan,FGK,2.155908,nan,2.155908,nan,nan,0,0,0,0
179440946,1,2,4,0.06546673722194518,0.040363444255629106,0.01660905738881477,0.007207675657415935,9.903231690201033e+34,8.064672292105605e+34,1.8364167044969954e+21,1.0815052367673777e+21,9.5238,5940.0,1.2,nan,FGK,3.500855,nan,3.500855,nan,nan,0,0,0,0
180412528,1,7,9,0.16541666776886557,0.045530263519003536,0.02240464988560801,0.007501599454582926,nan,nan,nan,nan,10.758,nan,0.506,4.76573,nan,nan,nan,nan,nan,nan,0,0,0,0
180443507,1,1,1,0.007737486250756589,0.007737486250756589,0.006527378636177848,0.006527378636177848,1.246965970217382e+34,1.246965970217382e+34,5.0781123176607855e+20,5.0781123176607855e+20,9.976,5812.0,1.00117,4.45824,FGK,nan,nan,nan,nan,nan,0,0,0,0
180552080,1,1,1,0.0673830073757212,0.0673830073757212,0.007578919640923732,0.007578919640923732,1.9649425690212477e+33,1.9649425690212477e+33,1.4512735779830371e+20,1.4512735779830371e+20,13.9258,3412.0,nan,nan,M0-M4,1.328792,nan,1.328792,nan,nan,0,0,0,0
180724005,1,1,1,1.675128301903967,1.675128301903967,0.001561417898093231,0.001561417898093231,nan,nan,nan,nan,13.5527,nan,0.115627,5.27383,nan,2.000488,nan,2.000488,nan,nan,0,0,0,0
180872017,1,3,4,0.14327812188749336,0.05853057184257104,0.007617643103391865,0.003911010264516434,nan,nan,nan,nan,11.5496,nan,0.594,4.69907,nan,2.844444,nan,2.844444,nan,nan,0,0,0,0
183306102,1,1,1,0.07614402469523035,0.07614402469523035,0.007926410171754607,0.007926410171754607,4.092233675979186e+32,4.092233675979186e+32,6.253097531945532e+19,6.253097531945532e+19,13.72,3075.0,0.212224,5.04269,M4-M10,0.477337,nan,0.477337,nan,nan,0,0,0,0
183535753,1,4,4,1.0297754027855643,0.48850977512274313,0.002572237634756892,0.0013820149020608893,6.629311721462247e+32,5.105423671828081e+32,8.182448404813026e+19,6.225590771457319e+19,13.9585,3165.0,0.238708,5.00194,M4-M10,0.978734,nan,0.978734,nan,nan,0,0,0,0
183562569,1,3,6,0.15017340365581983,0.05924728826547048,0.05746973453576483,0.019275072237449953,1.4657416699272952e+35,5.170062654960278e+34,3.0864086500814073e+21,1.0913722300881542e+21,11.1876,4712.0,0.811585,4.49446,FGK,2.220054,nan,2.220054,-0.8275271063521983,27.661168717275945,0,0,1,0
183588878,1,2,2,0.2847770605836645,0.16573390471269922,0.002994487261836533,0.002500506875564922,1.553326098604168e+33,9.566552168250184e+32,1.6372942739082543e+20,1.1391839618530522e+20,12.7319,3361.0,0.333378,4.8905,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
183596242,1,3,4,0.29453596444914654,0.13207402025424536,0.006052948071361334,0.0030063122368414177,nan,nan,nan,nan,9.785,nan,nan,nan,nan,0.222795,nan,0.222795,nan,nan,0,0,0,0
183984201,1,3,5,0.10940113100414658,0.06868639194180506,0.02930133734365938,0.008596003159003688,1.1416982114873366e+34,3.197533426777469e+33,3.7277915079881366e+20,1.5144357616064076e+20,12.7568,3442.0,0.557474,4.6875,M0-M4,4.334392,nan,4.334392,-0.5877846589515747,18.564804394061678,0,0,0,0
188573066,1,1,1,0.043767670766955445,0.043767670766955445,0.0021231821072146754,0.0021231821072146754,nan,nan,nan,nan,12.0,nan,0.2,5.06936,nan,0.613655,nan,0.613655,nan,nan,0,0,0,0
188586529,1,13,18,1.2946982076895859,0.30023631794852895,0.019246369716251807,0.004275140181532605,1.4269884795389977e+33,6.793155595570023e+32,1.647773749406386e+20,7.58526476443317e+19,12.9374,3124.0,0.280924,4.94745,M4-M10,nan,nan,nan,-0.815895373428234,26.1304903206386,0,0,0,0
188626183,1,6,7,0.7065097255340775,0.2966205219411093,0.02685305262558687,0.006558651409790496,7.300084817166645e+33,2.208776064118671e+33,3.74084414296711e+20,1.5741044888296194e+20,13.9405,3096.0,0.354696,4.86936,M4-M10,1.525379,nan,1.525379,-0.9770323089206407,31.576551861790055,0,0,0,0
197598732,1,4,4,0.15916582516402916,0.05589289611112697,0.004694285576144567,0.002531467379814266,3.056666898475673e+32,1.750274869106469e+32,4.9526915563259265e+19,3.1351866285350412e+19,10.9903,3310.0,0.326131,4.89789,M0-M4,0.6321,nan,0.6321,nan,nan,0,0,0,0
197644539,1,8,11,0.42840619337789504,0.13234220175790565,0.021188016370442448,0.004346733671694234,1.0388194490985327e+33,5.23482465465923e+32,1.0747433843765173e+20,5.223898380994397e+19,12.3976,3186.0,0.314253,4.91029,M4-M10,nan,nan,nan,-0.8379100962906684,26.58638340973413,0,0,0,0
197757864,1,2,2,0.18736527867197955,0.13830319959524368,0.0038627944158119067,0.00274323739975542,9.23522787780033e+32,5.577381654461538e+32,6.87237055672254e+19,5.109134013716398e+19,13.1603,3212.0,0.275484,4.95393,M0-M4,0.9735,nan,0.9735,nan,nan,0,0,0,0
197787320,1,8,9,0.13195548915378388,0.036302257023101324,0.043433275695182336,0.010801441813230698,8.755105517236633e+34,1.514426429925884e+34,1.7428426975876429e+21,4.790855743716402e+20,10.7927,4090.0,0.896555,4.33909,FGK,3.792593,nan,3.792593,-0.5975929770131672,19.40406240858151,0,0,1,0
197790801,1,5,5,0.07420184599215585,0.043048713610943604,0.020459929217718782,0.0066616537936358316,1.7765854200322537e+33,5.958859503884773e+32,1.4840845896013198e+20,7.197301998423483e+19,12.4344,3311.0,0.34715,4.87675,M0-M4,nan,1.0232,1.0232,-0.6761067800574881,21.02189116618971,0,0,0,0
197806534,1,1,1,0.16816140918689898,0.16816140918689898,0.0023531626069414786,0.0023531626069414786,nan,nan,nan,nan,13.391,nan,0.176,5.10274,nan,0.435513,nan,0.435513,nan,nan,0,0,0,0
197829751,1,8,12,0.21225561728538536,0.050671700803960516,0.05097503419454347,0.012185150558190284,2.5125303225804375e+33,9.102178858268189e+32,1.552104830285374e+20,8.244534472734174e+19,11.5508,3260.0,0.354226,4.86982,M0-M4,3.085499,1.47202,3.085499,-0.6764143136801656,21.451151366285416,0,0,0,0
197866263,1,8,11,0.5659314281868846,0.1198714096130017,0.032117103963851014,0.006165693361177482,nan,nan,nan,nan,11.942,nan,0.223,5.03848,nan,1.686573,nan,1.686573,nan,nan,0,0,0,197866266
197866266,1,6,9,0.527503047088303,0.1528294451057992,0.010442445594512717,0.004188818647533086,1.4260457368888343e+33,4.4486724939118266e+32,1.5010386756039252e+20,5.678474919873108e+19,12.0881,3164.0,0.280442,4.94802,M4-M10,1.685597,nan,1.685597,-0.548857918190155,17.017742875628333,0,0,0,197866263
197879574,1,1,1,0.007076378715992518,0.007076378715992518,0.004805929636519295,0.004805929636519295,9.712482271324177e+33,9.712482271324177e+33,3.490821744020787e+20,3.490821744020787e+20,9.7708,6021.0,1.02044,4.46582,FGK,4.233592,3.86713,4.233592,nan,nan,0,0,0,0
197884260,1,4,7,0.45700618467087684,0.1178545537278018,0.03198620064545677,0.008718872395543724,5.32902159282859e+33,2.1787218702135535e+33,2.5997011993658556e+20,1.450556788830998e+20,12.8374,3248.0,0.511964,4.72695,M0-M4,3.323116,nan,3.323116,-0.9140771952431946,29.4806525241733,0,0,0,0
197891904,1,4,5,0.2026771294763572,0.10675208724879762,0.014813730869996707,0.008112592080578272,5.094359943776642e+33,3.484297301831899e+33,2.3963998302771937e+20,1.873489566611788e+20,12.9258,3496.0,0.485476,4.75015,M0-M4,1.54275,nan,1.54275,-1.6523137074445202,54.36172091275147,0,0,0,0
197933191,1,1,1,0.03880442477548454,0.03880442477548454,0.004437815863132145,0.004437815863132145,3.1375055563787024e+32,3.1375055563787024e+32,5.13809726545684e+19,5.13809726545684e+19,13.0543,3455.0,0.247497,4.9897,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
197961755,1,3,4,0.7922666713592106,0.29290892516070116,0.010250211901849219,0.004967096797132822,2.3392099756794996e+33,1.3326547377170698e+33,1.507467329127645e+20,1.032777193737963e+20,14.1066,3225.0,0.260117,4.97301,M0-M4,0.880905,nan,0.880905,nan,nan,0,0,0,0
197987557,1,1,1,0.19220803287683091,0.19220803287683091,0.0020948421877913285,0.0020948421877913285,1.46780985529118e+32,1.46780985529118e+32,3.2113995016338403e+19,3.2113995016338403e+19,13.596,2995.0,0.167397,5.13039,M4-M10,0.32994,nan,0.32994,nan,nan,0,0,0,0
198003939,1,3,4,0.09589060499328814,0.0593893643876761,0.010395875274653832,0.0053218454352223984,3.7795782283585856e+33,1.789732769894933e+33,2.734940546099569e+20,1.3711886209962772e+20,11.7529,3384.0,0.53963,4.7029,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
198006712,1,2,2,0.1659824913259066,0.10086162685640793,0.005062090366449687,0.004540252553114519,6.687602490216983e+33,4.2068716343021293e+33,2.9192573518874588e+20,2.19218913608777e+20,12.712,3527.0,0.589033,4.6605,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
198034151,1,9,12,0.3070796813453508,0.1281545214357818,0.011700270587384104,0.005562982287843726,4.028394648225045e+33,1.459659811680621e+33,2.1169991645539592e+20,1.0822211594480275e+20,13.1395,3282.0,0.369044,4.85557,M0-M4,0.93356,nan,0.93356,-0.8850849506466236,28.53518753225624,0,0,0,0
198073312,1,1,1,0.19235200135746228,0.19235200135746228,0.0028764506898728264,0.0028764506898728264,7.678955351376249e+32,7.678955351376249e+32,9.80698314350144e+19,9.80698314350144e+19,14.0962,3163.0,0.279857,4.94871,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
198076334,1,2,2,0.0037024909965336587,0.0036100062122426417,0.006581356005441855,0.006352977719638342,5.501915772152397e+34,5.052234512822681e+34,1.0737869057786372e+21,1.0384815638725898e+21,8.2054,5854.39,2.64481,3.61858,FGK,0.391309,0.642884,0.391309,nan,nan,0,0,0,0
200668936,1,3,5,1.016240200831394,0.34689691432646674,0.011818275490126144,0.007682387921621067,1.6253080017317015e+34,8.102297692247268e+33,4.7480170461135536e+20,2.6587086139159776e+20,12.3161,3196.0,0.462369,4.77053,M4-M10,2.010846,nan,2.010846,-0.2877542408733777,8.630869302027667,1,0,0,0
200769811,1,7,9,0.2557840278648225,0.09453540184025717,0.009985260356805858,0.004941841332749009,2.0971891174430638e+33,8.093232062870714e+32,1.802229226781505e+20,7.708461030818305e+19,13.4031,3197.0,0.341701,4.88214,M4-M10,0.738423,nan,0.738423,-0.7941596504809171,25.256498323026783,0,0,0,0
201226029,2,5,6,0.3827732040324831,0.18348867622419332,0.04051605812950242,0.01616652302779381,7.749063472027088e+33,2.2885168478311784e+33,2.3009742272154613e+20,1.056090311939194e+20,13.5421,2948.0,0.250931,4.98506,M4-M10,0.907387,nan,0.907387,-0.46737651988839285,14.16913710501087,0,0,0,0
201233593,1,2,2,0.005293926921852805,0.0047512827369418946,0.01905127475436698,0.013874470606412729,2.207008608534547e+35,1.9284302918031632e+35,3.1129278368939235e+21,2.6617830326470034e+21,8.1279,6927.0,2.59937,3.78731,FGK,2.75564,nan,2.75564,nan,nan,0,0,0,0
201235367,1,1,1,0.006780452331591554,0.006780452331591554,0.010315660910515882,0.010315660910515882,2.6836125373004816e+34,2.6836125373004816e+34,7.937251671028245e+20,7.937251671028245e+20,9.9682,5611.0,1.28679,nan,FGK,4.233592,4.2584,4.233592,nan,nan,0,0,0,0
201248233,1,1,1,0.21489540049683264,0.21489540049683264,0.003976553949737561,0.003976553949737561,1.6324897113412344e+33,1.6324897113412344e+33,1.1311666916809838e+20,1.1311666916809838e+20,13.5961,3284.0,0.292449,4.93414,M0-M4,0.703256,nan,0.703256,nan,nan,0,0,0,0
201250285,2,3,3,0.006391313260240129,0.005187831761342466,0.07161123937311241,0.031773782366212255,5.8488433535487784e+35,2.9826720896080004e+35,6.618165346606169e+21,4.1192808422962983e+21,9.2979,5400.0,3.716,nan,FGK,4.551111,13.2556,4.551111,nan,nan,0,0,0,0
201251167,1,1,1,0.06991151297021603,0.06991151297021603,0.002391043649387371,0.002391043649387371,1.457310823729298e+32,1.457310823729298e+32,3.4115182689382093e+19,3.4115182689382093e+19,12.3577,3205.0,0.213166,5.04113,M0-M4,3.640889,nan,3.640889,nan,nan,0,0,0,0
201252826,2,8,9,0.11338486158560007,0.047286509501101776,0.015841233414707494,0.005289810937630236,nan,nan,nan,nan,13.046,nan,nan,nan,nan,1.0107439999999999,nan,1.0107439999999999,nan,nan,0,0,0,0
201289286,1,5,7,0.24942177285725556,0.07772580824121854,0.006757933190071324,0.003485193247963918,7.778897981924525e+32,2.799157689612984e+32,6.0157973236522975e+19,3.512862337734547e+19,11.5771,3206.0,0.295999,4.93015,M0-M4,2.737665,nan,2.737665,-1.0727810353021963,33.80398407161616,0,0,0,0
201292296,2,24,31,0.4211369811040456,0.06377726170425871,0.0306010729468466,0.0068038500855121245,8.098045378352828e+33,1.3785490565890518e+33,2.4128694729802803e+20,8.680606039950334e+19,10.9008,3379.0,0.476612,4.75795,M0-M4,2.5462025,nan,2.5462025,-0.8032310454280539,25.82470273831546,0,0,0,0
201307948,1,1,1,0.12418159031360118,0.12418159031360118,0.007348617409176165,0.007348617409176165,1.8993499901231814e+32,1.8993499901231814e+32,2.9335682827483587e+19,2.9335682827483587e+19,14.2888,2825.0,0.158753,5.15102,M4-M10,0.871026,nan,0.871026,nan,nan,0,0,0,0
201752612,1,1,1,0.5490148841437158,0.5490148841437158,0.0056557929253571735,0.0056557929253571735,nan,nan,nan,nan,14.375,nan,0.159,5.12554,nan,0.358355,nan,0.358355,nan,nan,0,0,0,0
201753428,1,21,25,0.4156978798581009,0.06341612315892635,0.04497359219715366,0.007046769510485481,1.8912247430670569e+34,2.620119132344666e+33,6.420349544405918e+20,1.5225988173516282e+20,10.7691,3518.0,0.605257,4.64677,M0-M4,1.596881,nan,1.596881,-0.8014953205128762,26.155985458211198,0,0,0,0
201789285,1,1,1,0.4020438348131465,0.4020438348131465,0.002524361818660495,0.002524361818660495,5.70522955295553e+32,5.70522955295553e+32,6.486528134531304e+19,6.486528134531304e+19,14.0311,2864.0,0.239215,5.00122,M4-M10,0.151577,nan,0.151577,nan,nan,0,0,0,0
201792346,1,24,32,2.702350624886971,0.45448503572609766,0.016737003838044398,0.0044950893964010655,4.7387490158150505e+33,5.761349520076392e+32,2.7458112805788372e+20,4.345730078953225e+19,12.3329,2967.0,0.160214,5.14743,M4-M10,nan,nan,nan,-0.5922661165133428,18.721068605356596,0,0,0,0
201795667,1,23,31,0.4740306048944752,0.05485023875022458,0.022074801908317586,0.005528119283886634,9.762002525942802e+33,1.4097188466699677e+33,3.273925824278547e+20,9.495114000363795e+19,11.2926,3313.0,0.504628,4.73336,M0-M4,1.282003,1.2799,1.282003,-0.9094463044721324,29.634760761512833,0,0,0,0
201795716,1,2,2,0.009716852993132193,0.007648130978448614,0.006737270910529203,0.006707012610684529,6.068941506335423e+33,4.662611344594956e+33,2.9276395458440954e+20,2.4018365365977665e+20,9.8226,4972.0,0.772594,4.57598,FGK,nan,nan,nan,nan,nan,0,0,0,0
201799091,1,1,1,0.005558410572699148,0.005558410572699148,0.01115839512499156,0.01115839512499156,2.169908190031609e+34,2.169908190031609e+34,6.143984180370464e+20,6.143984180370464e+20,8.3558,6167.3,1.1042,4.42386,FGK,4.13737,4.33144,4.13737,nan,nan,0,0,0,0
201857950,1,4,4,0.04953022114805598,0.04371309047801307,0.0620614322812305,0.021321847728860966,nan,nan,nan,nan,13.377,nan,nan,nan,nan,0.490521,nan,0.490521,nan,nan,0,0,0,0
201858667,1,3,3,0.08025365794372544,0.06663877053572594,0.004759695315453423,0.0038495817250850327,2.710119839981838e+33,1.943395656583111e+33,1.964885029717675e+20,1.6029746467570834e+20,12.6205,3328.0,0.57492,4.67253,M0-M4,3.640889,nan,3.640889,nan,nan,0,0,0,0
201860785,1,1,1,0.05575874671940693,0.05575874671940693,0.004670539755982342,0.004670539755982342,5.152308824079593e+32,5.152308824079593e+32,5.6126272732142666e+19,5.6126272732142666e+19,11.4648,3330.0,0.277547,4.95145,M0-M4,nan,nan,nan,nan,nan,0,0,0,201860787
201860787,1,1,1,0.0611731713947902,0.0611731713947902,0.004568048056185931,0.004568048056185931,4.041091985672048e+32,4.041091985672048e+32,8.427282108738898e+19,8.427282108738898e+19,11.5162,3320.0,0.274131,4.95556,M0-M4,nan,nan,nan,nan,nan,0,0,0,201860785
201861769,1,2,3,0.554897938101796,0.3644066826431453,0.004016478818977134,0.0021416518624829944,2.708586775620252e+33,1.1903474393135783e+33,1.5226658230110464e+20,8.307284511350651e+19,12.8405,3134.0,0.319316,4.90496,M4-M10,0.86277,nan,0.86277,-0.642486530983662,20.114429355553025,0,0,0,0
201878287,1,13,20,0.6115471820571305,0.10617191459732156,0.020627013790406976,0.005034360359380738,3.264582597899554e+32,7.128239787133692e+31,5.916949904033828e+19,1.6128252347038095e+19,11.1535,2993.0,0.185289,5.09189,M4-M10,0.469225,nan,0.469225,-0.8956357644552547,27.912198415895116,0,0,0,0
201879471,1,1,1,0.011402212173485355,0.011402212173485355,0.005328889732682401,0.005328889732682401,4.601799975678607e+32,4.601799975678607e+32,6.851041222042658e+19,6.851041222042658e+19,11.2456,3587.0,0.479593,4.75532,M0-M4,3.193762,nan,3.193762,nan,nan,0,0,0,0
201883033,1,37,56,0.1074655121009372,0.010638983088400415,0.06992684089866712,0.009577748601370248,nan,nan,nan,nan,7.8924,nan,nan,nan,nan,2.612297,nan,2.612297,nan,nan,0,0,0,0
201897406,1,11,15,0.8421952890415194,0.13852144106862385,0.027112539748786676,0.007125266259521212,nan,nan,nan,nan,11.446,nan,nan,nan,nan,3.522021,nan,3.522021,nan,nan,0,0,0,0
201898220,1,12,12,0.1077847287448493,0.04091307418755253,0.05286908975393927,0.009832263173116933,4.176807224835017e+33,7.740505167869287e+32,2.3299111141470804e+20,7.416237682555104e+19,11.9353,3106.0,0.424297,4.80454,M4-M10,0.567614,nan,0.567614,-0.931727486943346,29.84544737658732,0,0,0,201898222
201898222,1,7,9,0.3437055152164731,0.11150944437546806,0.05013658325618288,0.018873956505190765,3.884075677971963e+33,1.5817235582676652e+33,2.26466015562455e+20,1.1873163343818316e+20,12.6815,3080.0,0.328275,4.89569,M4-M10,0.445607,nan,0.445607,-0.6491396780679942,20.619330246930918,0,0,0,201898220
201919099,1,6,7,0.11731603484806088,0.026569486925361575,0.01098923833255204,0.005417545022401743,1.4270257992016775e+34,4.53499763539996e+33,4.579551339138098e+20,1.9518229656462642e+20,9.7123,4194.0,0.791554,4.46065,FGK,nan,nan,nan,-0.6675727402863672,21.435825064914066,0,0,0,0
201920975,1,1,2,1.8194539196016817,1.0833292639019438,0.004097921820838702,0.0031815347225428708,1.5361199933429497e+33,1.0298279660381596e+33,1.5837615945592157e+20,9.607261884683064e+19,14.0057,2968.0,0.174881,5.11363,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
201938513,1,10,13,0.10013983834892212,0.035649553560439126,0.027820724994855158,0.007973916657793127,1.356379105104136e+34,2.2486502450159873e+33,6.403035207132764e+20,1.4305339677954025e+20,10.8024,3494.0,0.575356,4.67216,M0-M4,nan,1.10369,1.10369,-0.7355737515649917,23.65213757800739,0,0,0,0
204322922,1,4,4,0.019661045683228764,0.008844936662400852,0.017291996733775326,0.007905529911438579,2.317970758102963e+34,1.1782074142821184e+34,8.371618972884684e+20,4.375313715802247e+20,9.3998,5634.0,0.938091,4.49358,FGK,nan,nan,nan,nan,nan,0,0,0,0
204375878,1,1,1,0.008549427148613117,0.008549427148613117,0.0046574949042639,0.0046574949042639,3.4316902272110606e+33,3.4316902272110606e+33,1.9051004495184547e+20,1.9051004495184547e+20,9.6772,4891.0,0.811618,4.52245,FGK,nan,nan,nan,nan,nan,0,0,0,0
204450571,1,5,5,0.17371568449367827,0.13688543972208186,0.00351549052542249,0.0023609114605553116,6.744582562751459e+32,3.6371838785524076e+32,8.058016479732328e+19,5.6222124626515526e+19,13.3193,3222.0,0.243202,4.99561,M0-M4,1.569349,nan,1.569349,-1.2356312547176176,39.151141120350715,0,0,0,0
206283441,1,1,1,0.19233471533060606,0.19233471533060606,0.0013935733463641563,0.0013935733463641563,1.2927970559985427e+32,1.2927970559985427e+32,3.3195596668524585e+19,3.3195596668524585e+19,13.1075,3020.0,0.190537,5.08156,M4-M10,0.64519,nan,0.64519,nan,nan,0,0,0,0
206327047,1,1,1,0.07967397430838775,0.07967397430838775,0.002387118139897063,0.002387118139897063,6.678722975013566e+32,6.678722975013566e+32,6.5925769934315995e+19,6.5925769934315995e+19,12.675,3458.0,0.366704,4.8578,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
206327795,1,9,14,0.09786477050062081,0.03660703496111178,0.010113908552421544,0.003868861875737663,1.2235776301022432e+34,3.0268301840495574e+33,6.267108905323814e+20,1.808983493744913e+20,8.6192,4001.0,0.746358,4.48457,FGK,0.223861,nan,0.223861,-1.037085669811569,33.92555894062231,0,0,0,206327797
206327797,1,3,4,0.5743131523534802,0.3190090221183355,0.022234342688600868,0.006451976980826279,1.819623939745622e+34,6.399595594413617e+33,7.309004212054081e+20,2.951929049741465e+20,9.7389,3290.0,0.575313,4.6722,M0-M4,0.223861,nan,0.223861,nan,nan,0,0,0,206327795
206353405,1,2,2,0.008718403867415387,0.00799133076986258,0.013506208912868595,0.009813609057652807,1.5295391222376512e+34,1.0617240085389573e+34,5.2614798427499286e+20,4.027749527828286e+20,10.1451,5697.0,0.73027,4.71542,FGK,2.333903,1.70567,2.333903,nan,nan,0,0,0,0
206358152,1,1,2,0.6641287879838054,0.37040813690238206,0.010864358242304984,0.008075589072096177,1.0382404613869671e+34,6.22921929083739e+33,4.0024749166892476e+20,2.738747224852101e+20,12.3284,3297.0,0.362758,4.86158,M0-M4,1.0285,nan,1.0285,nan,nan,0,0,0,0
206473269,1,1,1,0.002409254794095861,0.002409254794095861,0.002950870007701081,0.002950870007701081,1.75253068748625e+33,1.75253068748625e+33,1.6244357529445125e+20,1.6244357529445125e+20,8.2985,5834.19,0.936011,nan,FGK,4.790643,nan,4.790643,nan,nan,0,0,0,0
206502540,1,15,18,0.2345949816558287,0.0756072716278666,0.02160306900216801,0.005997627226704054,nan,nan,nan,nan,12.089,nan,nan,nan,nan,0.166583,nan,0.166583,nan,nan,0,0,0,0
206529986,1,1,1,0.006329203886391482,0.006329203886391482,0.0029135867525838057,0.0029135867525838057,5.728949728481538e+32,5.728949728481538e+32,6.499338618239572e+19,6.499338618239572e+19,10.1246,4155.0,0.718166,nan,FGK,4.771026,nan,4.771026,nan,nan,0,0,0,0
206537793,1,13,16,0.15598156273139666,0.04682020293606893,0.01902169065342857,0.005557350777918198,2.0265080100956105e+33,7.590556550122461e+32,1.2259918681579264e+20,7.348397315535068e+19,11.2387,3333.0,0.49041,4.74581,M0-M4,1.517037,nan,1.517037,-1.2703076232406796,41.101341199139895,0,0,0,0
206542524,1,1,1,0.012508680716351694,0.012508680716351694,0.0052328505870884775,0.0052328505870884775,8.061187771958447e+31,8.061187771958447e+31,2.3386657374527447e+19,2.3386657374527447e+19,11.2839,3168.0,0.262297,4.97023,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
206544316,2,7,11,3.013773217210153,0.5438653930519654,0.01478091639259356,0.0053848087070034875,6.38254325041851e+34,1.2862048937124227e+34,1.3363778139654458e+21,3.7738155583935e+20,11.6337,3237.0,0.461172,4.77159,M0-M4,0.32180200000000003,nan,0.32180200000000003,-0.501701301663003,15.818444208597501,0,0,0,0
206548902,1,1,1,0.004771063174359378,0.004771063174359378,0.00632045558079932,0.00632045558079932,2.5322287053119106e+32,2.5322287053119106e+32,3.3040346329338757e+19,3.3040346329338757e+19,9.14696,3646.0,0.465216,4.76801,M0-M4,nan,6.5505,6.5505,nan,nan,0,0,0,0
206556127,1,1,2,0.009270992101565286,0.009150084562833847,0.015307449745593987,0.011167052267900894,7.147039201327924e+33,5.338044557321135e+33,2.807804288634533e+20,2.3198026400025824e+20,8.8209,3954.0,1.04564,4.19169,FGK,0.368464,nan,0.368464,nan,nan,0,0,0,0
206592394,1,20,34,0.09400292085609606,0.012462223977383328,0.03896464692254521,0.00816633234074952,4.733480191334434e+34,1.31421679248333e+34,9.799192651985715e+20,4.303742157409576e+20,7.9109,5597.0,0.883252,4.54153,FGK,3.4348,3.33145,3.4348,-0.9193612348301314,30.91583927900338,0,1,1,0
206609630,2,9,9,0.17767139341598026,0.06740178497815072,0.011774492584548244,0.005364177808822932,nan,nan,nan,nan,12.186,nan,0.301,4.94964,nan,2.2016734999999996,nan,2.2016734999999996,nan,nan,0,0,0,0
206610657,1,2,2,0.25731569328827736,0.22644850505001765,0.005663239282135863,0.0039549945271827435,8.904303774500848e+32,6.60608062718976e+32,7.401870674762144e+19,7.334201870810418e+19,14.4229,3029.0,0.236166,5.00559,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
206623351,1,1,3,1.3355265412175121,0.5774908880000531,0.015195287789334745,0.008782223256748989,4.0322107154786603e+33,1.950417843701644e+33,2.835680465473594e+20,1.2177199156022949e+20,14.0634,2955.0,0.223111,5.02517,M4-M10,0.24919,nan,0.24919,nan,nan,0,0,0,0
206624740,1,4,4,0.01859644885139655,0.010171455228343989,0.006862159367402822,0.004887329922261281,nan,nan,nan,nan,9.806,nan,0.343,4.90692,nan,nan,nan,nan,nan,nan,0,0,0,0
206649739,1,4,5,0.8488160440319784,0.5232873628279211,0.004227033031971857,0.0024325403562378356,1.7280285392587948e+33,1.1063451506892404e+33,1.1168143827516655e+20,9.434238411399338e+19,14.2371,3145.0,0.263972,4.96811,M4-M10,2.427259,nan,2.427259,-1.831219051438717,59.45054256010756,0,0,0,0
206688155,1,1,1,0.002381035689721392,0.002381035689721392,0.0024576407636683955,0.0024576407636683955,4.568070329190589e+35,4.568070329190589e+35,3.9646014631927276e+21,3.9646014631927276e+21,8.4293,4251.0,30.6419,nan,FGK,3.46339,nan,3.46339,nan,nan,0,0,0,0
207080123,1,7,11,0.6429271112470671,0.11499778985656418,0.022429352656542577,0.007627650904956276,7.618147027194443e+33,1.6637505658724764e+33,2.5054502635977114e+20,9.426876614921644e+19,10.8834,3288.0,0.369673,4.85497,M0-M4,nan,nan,nan,-0.5433398240250787,17.102954770046736,0,0,0,0
207082763,1,24,31,0.7521897633141259,0.08483844851192926,0.016000339265317173,0.005168538452686832,7.896968839243569e+33,1.5316814061547128e+33,3.5119190721463635e+20,1.1446851911104274e+20,10.8088,3387.0,0.476184,4.75833,M0-M4,0.850675,nan,0.850675,-0.8333627093367857,27.150272030266255,0,0,0,0
207108993,1,1,1,0.026251868750476828,0.026251868750476828,0.0027769339550729544,0.0027769339550729544,3.269428490561037e+32,3.269428490561037e+32,5.115965274658874e+19,5.115965274658874e+19,10.9633,3395.0,0.452657,4.77915,M0-M4,0.753369,nan,0.753369,nan,nan,0,0,0,0
207132076,1,15,18,0.05311202903230029,0.02253875603134032,0.019087946941040643,0.006255841301398163,1.4159127864972416e+34,6.836443636776427e+33,5.907894503095413e+20,3.043501393642725e+20,11.0668,4197.0,0.965516,4.28809,FGK,1.73221,2.33171,1.73221,-1.875200095440156,62.86047535871842,0,0,1,0
207138379,1,15,22,1.2856299181057251,0.23609623200557525,0.009661913085803782,0.003777912437611078,2.724769260898549e+33,8.508479348124582e+32,2.0429090305694374e+20,7.50376347014061e+19,12.9548,3059.0,0.319661,4.9046,M4-M10,0.493011,nan,0.493011,-0.8793304798194018,28.354968703592387,0,0,0,0
207140650,1,6,6,0.03114255320814626,0.020356052521107653,0.016525739164770306,0.006832190670303666,4.0454650154158184e+33,2.17413177514914e+33,2.730785238141247e+20,1.706322334306675e+20,11.2551,3688.0,0.67803,4.58698,M0-M4,2.097739,nan,2.097739,-1.4564306874906139,47.600646379833776,0,0,0,0
207144018,1,2,2,0.012941292435671835,0.008538903434576885,0.0034464578122678693,0.0024420650790207455,5.6827784699657746e+32,4.98616060739352e+32,7.067451153572361e+19,5.770412114656556e+19,9.0434,4132.0,0.717066,4.53986,FGK,nan,nan,nan,nan,nan,0,0,0,0
207147334,1,1,1,0.01307344268975597,0.01307344268975597,0.004817622834424163,0.004817622834424163,7.147063713771843e+32,7.147063713771843e+32,7.213739435503863e+19,7.213739435503863e+19,11.4789,3707.0,0.509129,4.72942,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
207148580,1,3,3,0.1440178985458012,0.06341840148660982,0.015371058212280943,0.006599718176246136,2.4631558250227313e+32,1.308534850912446e+32,3.531085633193925e+19,2.5284043111226474e+19,12.2073,3158.0,0.220132,5.02985,M4-M10,0.501932,nan,0.501932,nan,nan,0,0,0,0
207169757,1,1,2,0.983863760518002,0.6224807579616339,0.014837126869037431,0.008631485295638798,9.052196215281621e+33,7.666360045780196e+33,3.198243714620643e+20,2.3587388979865728e+20,13.7995,3126.0,0.396481,4.8299,M4-M10,0.957184,nan,0.957184,nan,nan,0,0,0,0
207172859,1,3,4,0.47497028379264716,0.22988020781937618,0.024734972590575076,0.011994465058100565,8.733593733066905e+32,7.861263372941219e+32,9.020919984463885e+19,7.853278361769209e+19,13.5423,3074.0,0.230289,5.01423,M4-M10,1.596881,nan,1.596881,nan,nan,0,0,0,0
207199350,1,6,7,0.06974184470419384,0.023421424492972426,0.009581187883000351,0.004814551985111005,4.570701303701968e+33,1.8865550830421633e+33,2.403273465107652e+20,1.3858071094225741e+20,11.1299,3934.0,0.669855,4.59351,FGK,nan,0.855871,0.855871,-0.893528171612488,28.88829341455867,0,0,0,0
207238086,1,1,1,0.056498699318322014,0.056498699318322014,0.0028480706312603715,0.0028480706312603715,1.131932578378512e+32,1.131932578378512e+32,2.389204806717462e+19,2.389204806717462e+19,12.4637,3160.0,0.201137,5.06184,M4-M10,0.460544,nan,0.460544,nan,nan,0,0,0,0
209396749,1,1,2,0.04635946867642016,0.04151913240598902,0.02038912708149316,0.01257341602043818,2.7877139473679327e+36,1.6170202936827854e+36,1.6629096712428826e+22,1.073537381097252e+22,9.10435,7370.0,2.42309,3.89386,nan,2.220054,nan,2.220054,nan,nan,0,0,0,0
211354464,1,11,13,0.35704353958084634,0.09742569430015038,0.017646799546700464,0.00570083699799689,nan,nan,nan,nan,12.313,nan,nan,nan,nan,0.282239,nan,0.282239,nan,nan,0,0,0,0
211378474,1,2,2,0.0034582468539046647,0.0030379720399629205,0.006583043751894638,0.005400934001160127,4.3170190643018347e+33,3.8162481103194443e+33,2.9373090093175643e+20,2.41123857068412e+20,8.327,5450.0,1.07898,4.34977,FGK,2.333903,nan,2.333903,nan,nan,0,0,0,0
211414575,1,2,2,0.33148302205164604,0.28528710525902456,0.0018737436756658767,0.0018490324861879606,nan,nan,nan,nan,13.646,nan,0.133,5.18636,nan,0.415241,nan,0.415241,nan,nan,0,0,0,0
211433156,1,1,1,0.011709785837938712,0.011709785837938712,0.005607807378386455,0.005607807378386455,5.992007118479527e+33,5.992007118479527e+33,3.374555346776463e+20,3.374555346776463e+20,10.5589,5049.0,0.801326,4.55576,FGK,nan,nan,nan,nan,nan,0,0,0,0
211438898,1,2,2,1.1779037108249004,0.6970907829796955,0.0055311743741429855,0.0034292511903965426,nan,nan,nan,nan,14.376,nan,0.138,5.17151,nan,0.821292,nan,0.821292,nan,nan,0,0,0,0
214516789,1,2,2,0.8247408080639271,0.6372199759831912,0.002956057890221385,0.002061177616752647,1.1093555204932091e+33,6.556634704967035e+32,9.651112289859505e+19,6.6533327236566794e+19,13.9129,2998.0,0.188827,5.08489,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
214517415,1,3,5,0.09585987225390975,0.049579346420764156,0.012785199085852197,0.00458601546861229,4.915028506634261e+32,2.0160114369201294e+32,9.83512978302105e+19,3.774169919800284e+19,12.1016,3226.0,0.244041,4.99445,M0-M4,nan,nan,nan,-0.7772789375445234,23.992137479867605,0,0,0,0
214664015,1,3,3,0.2838205036377209,0.18421891354790346,0.009586777693062256,0.005126220802012924,7.535399506749096e+32,6.312294739786178e+32,1.1353908537181002e+20,8.522943834574427e+19,13.67,3180.0,0.232767,5.01055,M4-M10,4.619685,nan,4.619685,nan,nan,0,0,0,0
214772274,1,4,5,0.015651641979931095,0.0078042909133329424,0.028360330160605036,0.015098940522916623,4.000714467131864e+34,1.960263936163187e+34,1.1429227112492977e+21,6.131446866169962e+20,8.8293,5535.0,0.989344,4.43414,FGK,1.596881,nan,1.596881,-0.9277163208605931,30.720532963433598,0,0,1,0
214912309,1,1,1,0.09260904451479739,0.09260904451479739,0.005617573559157785,0.005617573559157785,4.6434161311385396e+32,4.6434161311385396e+32,6.238348486389713e+19,6.238348486389713e+19,13.1617,3178.0,0.214912,5.03826,M4-M10,0.527665,nan,0.527665,nan,nan,0,0,0,0
215197039,1,11,13,0.1316039829308314,0.032685314642468315,0.05176989091511021,0.007888428661731346,6.784132850530409e+33,1.5588210413537054e+33,3.5444801723128467e+20,1.2213626553032937e+20,10.9913,3542.0,0.564832,4.68118,M0-M4,2.116796,nan,2.116796,-0.8099768318631914,26.047635809700633,0,0,0,0
218963269,1,2,2,0.11328555620110015,0.08460354762828226,0.005316650438399667,0.004234795095436104,3.7608343924400935e+32,3.586781931089069e+32,7.060670180511896e+19,6.53331747597865e+19,12.8486,3185.0,0.248027,4.98897,M4-M10,0.514159,nan,0.514159,nan,nan,0,0,0,0
218973487,1,7,12,1.5545760860015503,0.219303826624888,0.021904071192639204,0.008573962224654213,5.037176539946613e+33,1.7715317560262714e+33,2.4204915408468306e+20,1.0674039427817677e+20,12.1991,3241.0,0.321928,4.90224,M0-M4,nan,nan,nan,-0.8184548543343386,26.37394734646087,0,0,0,0
218985069,1,1,1,0.09793799560203068,0.09793799560203068,0.002651943139306432,0.002651943139306432,5.237448662708691e+33,5.237448662708691e+33,2.5217009233782948e+20,2.5217009233782948e+20,11.623,3919.0,0.636638,4.62058,FGK,nan,nan,nan,nan,nan,0,0,0,0
219150432,1,1,1,0.06095479411515125,0.06095479411515125,0.002948825839154841,0.002948825839154841,3.564883651298691e+32,3.564883651298691e+32,4.602128123499931e+19,4.602128123499931e+19,12.3188,3339.0,0.279435,4.94921,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
219166792,1,2,3,0.3852653985401104,0.1659750670976896,0.011090472217057334,0.006316943434151155,nan,nan,nan,nan,12.469,nan,nan,nan,nan,0.652489,nan,0.652489,nan,nan,0,0,0,0
219176544,1,7,11,0.08781974790448621,0.039235366092306115,0.07899376870582402,0.017621602587463807,2.6629254439620145e+33,1.21103770447584e+33,1.9229570781117166e+20,9.607574442241837e+19,11.5423,3320.0,0.397791,4.82869,M0-M4,nan,nan,nan,-1.2201414882743924,39.53064000700441,0,0,0,0
219212899,1,3,3,0.021106236970698713,0.013945005609673078,0.005251841027228717,0.004190633174850935,1.0252061669619248e+34,6.751456956964216e+33,5.051248366113321e+20,3.2104853600682266e+20,10.6453,5217.0,0.828901,4.55045,FGK,nan,3.97362,3.97362,nan,nan,0,0,0,0
219325965,1,1,1,0.005045091605767242,0.005045091605767242,0.0031268007910867654,0.0031268007910867654,4.594569419021525e+33,4.594569419021525e+33,2.192484331305712e+20,2.192484331305712e+20,9.2399,5214.0,1.25812,4.18801,FGK,nan,nan,nan,nan,nan,0,0,0,0
219326123,1,1,2,0.008816980982337692,0.00589581317158804,0.009648004320708016,0.006661922321649804,nan,nan,nan,nan,7.785,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
219328784,1,1,1,0.011172375010208346,0.011172375010208346,0.006758517388443356,0.006758517388443356,8.020086569643574e+33,8.020086569643574e+33,3.000183913137449e+20,3.000183913137449e+20,10.7543,4539.0,0.983236,4.30401,FGK,1.957467,nan,1.957467,nan,nan,0,0,0,0
219339932,1,1,1,0.03445958705120333,0.03445958705120333,0.002244481903906027,0.002244481903906027,7.651047385351729e+32,7.651047385351729e+32,8.865702681063984e+19,8.865702681063984e+19,11.0673,3635.0,0.522122,4.7181,M0-M4,3.250794,nan,3.250794,nan,nan,0,0,0,0
219993473,1,9,11,0.22105735617313135,0.0665591223922462,0.01174280609218429,0.00421963722955671,3.392534593309762e+33,7.269844705959563e+32,1.4788556355217998e+20,6.762171867095548e+19,12.2209,3132.0,0.402548,4.82432,M4-M10,0.694826,nan,0.694826,-0.8877687016706042,28.36684359987848,0,0,0,0
219998026,1,11,12,0.007016411602691593,0.0036850323549995514,0.049522796294918583,0.01558744965478121,1.6801322142686035e+34,8.408087565410593e+33,7.917632196838447e+20,3.695515954243053e+20,8.0471,5551.0,0.920397,4.50134,FGK,2.395322,2.24366,2.395322,-1.215932306767427,40.46667579631679,0,0,1,0
220018894,1,4,6,0.1808558351366908,0.07083541017443701,0.015036257175209386,0.005705863652051356,6.300195400807348e+33,1.9893181302485896e+33,3.3899666913755844e+20,1.2586802426278445e+20,12.6444,3231.0,0.517868,4.7218,M0-M4,1.358541,nan,1.358541,-0.7501678713377102,24.008166383917725,0,0,0,0
220391763,1,5,5,0.09620102566244867,0.05337051722206321,0.0030695920292191452,0.0018342957322270345,1.2731620205264338e+32,8.90284080838616e+31,2.9613250356088685e+19,1.9283827862244426e+19,11.6309,3155.0,0.259946,4.97323,M4-M10,0.586059,nan,0.586059,-1.9470973159480232,61.15205807165096,0,0,0,0
220398321,1,1,1,0.008124248586481923,0.008124248586481923,0.004880644810228248,0.004880644810228248,1.2272142114255726e+34,1.2272142114255726e+34,5.373314914039734e+20,5.373314914039734e+20,10.3219,5642.09,1.22709,4.26032,FGK,2.6194800000000003,nan,2.6194800000000003,nan,nan,0,0,0,0
220407530,1,6,9,1.1389885145172507,0.5239059585157003,0.014293223344724538,0.005951838630345668,1.5478764892376863e+34,4.302542713761492e+33,5.351533992154218e+20,2.0970104132702876e+20,14.0583,3277.0,0.314851,4.90966,M0-M4,nan,nan,nan,-0.726149995019439,23.466156638618084,0,0,0,0
220408233,1,1,1,0.012359119047913137,0.012359119047913137,0.0035044236561297386,0.0035044236561297386,4.552961198792475e+32,4.552961198792475e+32,5.9894281977560105e+19,5.9894281977560105e+19,11.0613,3568.0,0.589097,4.66045,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
220411388,2,8,8,0.0652941321334416,0.05493332243540078,0.012381827671049957,0.00692408805691624,nan,nan,nan,nan,13.5694,nan,nan,nan,nan,3.1662295,nan,3.1662295,nan,nan,0,0,0,0
220417260,1,2,2,0.04049713371568704,0.03837370899045892,0.005670832479981534,0.0048288026576733655,1.4341218057216057e+33,1.2746431670983185e+33,1.3084814765210794e+20,1.2522006312234215e+20,13.0468,3474.0,0.487008,4.7488,M0-M4,3.792593,nan,3.792593,nan,nan,0,0,0,0
220429097,2,3,3,0.3021193081336793,0.17362162569876852,0.009741782681665704,0.005895909055812827,1.119801096257507e+32,9.697819288670555e+31,2.9703366817832366e+19,2.2681582753047847e+19,14.0127,2809.0,0.123994,5.249,M4-M10,0.496034,nan,0.496034,nan,nan,0,0,0,0
220432563,2,20,29,0.9351145444268761,0.0891672311697938,0.02963616105345722,0.008197003231027932,7.289379111939334e+33,1.0716059926528328e+33,3.6140207090395185e+20,8.476138731279376e+19,11.3002,3387.0,0.372606,4.85219,M0-M4,1.7040225,nan,1.7040225,-0.7859559195634309,25.158578677518573,0,0,0,0
220433363,1,25,40,0.350311435678532,0.04537735388527062,0.038749273768326015,0.005517071964342879,2.564003092402181e+33,5.12541422894233e+32,1.491048143373798e+20,4.996771420908732e+19,8.7057,3410.0,0.427535,4.80163,M0-M4,0.855925,0.84868,0.855925,-0.8501696177214049,27.40631804548498,0,0,0,220433364
220433364,1,28,41,0.7507202927636174,0.09527202501665887,0.06046746290413319,0.0070744511834804034,6.097372926623699e+33,6.708924433016047e+32,3.17610369495326e+20,5.9480428060954984e+19,9.42788,3268.0,0.351215,4.87276,M0-M4,0.855925,nan,0.855925,-0.9638078344596123,31.232578763358486,0,0,0,220433363
220436250,1,1,1,0.028048693111523974,0.028048693111523974,0.010683537273575908,0.010683537273575908,3.427845359598743e+33,3.427845359598743e+33,3.323970065167106e+20,3.323970065167106e+20,12.7553,3508.0,0.626156,4.62927,M0-M4,4.551111,nan,4.551111,nan,nan,0,0,0,0
220457102,1,1,1,0.010353233927776965,0.010353233927776965,0.004764226565452977,0.004764226565452977,1.808786590510667e+34,1.808786590510667e+34,5.503940193690418e+20,5.503940193690418e+20,10.1832,5636.49,1.29947,4.21053,FGK,2.600635,nan,2.600635,nan,nan,0,0,0,0
220460948,1,1,1,0.006688797752513633,0.006688797752513633,0.009081160446565163,0.009081160446565163,4.0133252639330857e+34,4.0133252639330857e+34,1.1195197388809584e+21,1.1195197388809584e+21,9.6268,6366.73,1.43164,4.23021,FGK,nan,nan,nan,nan,nan,0,0,0,0
220473037,1,1,1,0.0033057349584351336,0.0033057349584351336,0.0033762852933548995,0.0033762852933548995,7.669345996412426e+33,7.669345996412426e+33,4.048470615468119e+20,4.048470615468119e+20,8.6222,6584.0,1.37899,4.29566,FGK,0.962244,nan,0.962244,nan,nan,0,0,0,0
220473309,1,12,18,0.13795084636486987,0.015421148408394406,0.03060682296323202,0.01148382563713048,6.30277897016415e+34,7.154793796016413e+33,1.1763188064298533e+21,2.3338274026809157e+20,8.4597,3884.0,0.928132,4.281,M0-M4,nan,8.61846,8.61846,-0.6599329129018074,21.519498349471903,0,0,1,0
220474209,1,1,1,0.007794664141992551,0.007794664141992551,0.009475058452586966,0.009475058452586966,2.3373405405712237e+34,2.3373405405712237e+34,7.143812904666218e+20,7.143812904666218e+20,10.2897,5843.0,1.1589,nan,FGK,0.490149,45.4959,0.490149,nan,nan,0,0,0,0
220476782,1,1,1,0.0038324067348413753,0.0038324067348413753,0.008454994271183345,0.008454994271183345,5.1112294194665335e+35,5.1112294194665335e+35,4.729201232773177e+21,4.729201232773177e+21,8.5033,4904.0,10.9204,nan,FGK,0.142292,nan,0.142292,nan,nan,0,0,0,0
220481179,1,1,1,0.8359508728800791,0.8359508728800791,0.0014221792565063968,0.0014221792565063968,1.16983271060901e+33,1.16983271060901e+33,1.141786389263008e+20,1.141786389263008e+20,13.621,3185.0,0.253379,4.98179,M4-M10,1.65495,nan,1.65495,nan,nan,0,0,0,0
220512758,1,5,6,0.7072111811428186,0.21530099366473623,0.014604326527414651,0.004429332849230726,4.006777610235281e+32,1.9782980496043404e+32,4.6760686040789615e+19,3.1217445128194437e+19,13.1005,3098.0,0.179199,5.1044,M4-M10,nan,nan,nan,-1.2223091489984954,38.45400633379882,0,0,0,0
220513299,2,2,2,0.08497417807064495,0.08259256840665721,0.005767663294107005,0.005094498015416335,2.2859847593287517e+33,2.0046292028946296e+33,2.1990492066604945e+20,1.946937003350864e+20,13.139,3173.0,0.519877,4.72005,M4-M10,1.07085,nan,1.07085,nan,nan,0,0,0,0
220522527,2,5,5,0.37281921568339693,0.1589607249391361,0.014661240902949152,0.005331001028775837,1.7694529801948102e+33,8.604009287282764e+32,1.1059794223125722e+20,7.303180966059695e+19,13.5412,3222.0,0.285583,4.942,M0-M4,0.963198,nan,0.963198,-0.6630598210933909,20.434816950618423,0,0,0,0
220523369,2,21,25,1.0610967025850826,0.11645344212723074,0.05284683452753756,0.008471912929523541,3.811350435369424e+34,3.286231285767114e+33,9.686182526656554e+20,1.4398300650196119e+20,11.9752,3276.0,0.456772,4.7755,M0-M4,1.291095,nan,1.291095,-0.7112396069229483,22.79912705737121,0,0,0,0
220526731,1,1,1,0.006565227839103853,0.006565227839103853,0.0021604196493264635,0.0021604196493264635,4.78684243593273e+31,4.78684243593273e+31,1.5676260280617683e+19,1.5676260280617683e+19,9.15095,3455.0,0.37591,4.84907,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
220536421,2,31,45,0.15498661990263596,0.010955395910273348,0.07402586587622467,0.01227764554957063,4.557127462732706e+34,7.986175510719687e+33,8.431349327554764e+20,2.958346982379123e+20,7.969,4965.0,0.969053,4.37919,FGK,2.528395,2.51143,2.528395,-1.004349633583654,33.37689186475923,0,0,1,0
220538891,2,3,3,0.01664721679722799,0.011882454176580638,0.007769624999433724,0.00500925672745257,6.132469953126651e+33,4.5005868238853226e+33,4.568090954881958e+20,2.984770835982622e+20,10.4753,4917.0,0.763018,4.58148,FGK,3.827478,7.52672,3.827478,nan,nan,0,0,0,0
220539110,2,23,30,0.37276445730110264,0.05531476310473704,0.030510319113753664,0.005675747901780701,2.2957164709991994e+34,2.533488105894179e+33,4.182851480869337e+20,1.2206179001799149e+20,10.0339,3538.0,0.684119,4.58215,M0-M4,0.7735785,0.773311,0.7735785,-0.7609373122200036,24.53715356411445,0,0,0,0
220556639,2,31,43,0.4192720941093866,0.08338181837708689,0.06262957932050958,0.00879935504556878,2.3717390928033754e+34,2.761159486130733e+33,7.907557850739421e+20,1.4678175170789997e+20,11.4982,3254.0,0.588476,4.66098,M0-M4,0.5949789999999999,nan,0.5949789999999999,-0.7689421034546315,24.993686545346886,0,0,0,0
220557560,2,21,24,0.339098205977507,0.07255996856207235,0.06146110118768509,0.008952902319965874,nan,nan,nan,nan,11.907,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
220557792,2,2,2,0.01692879301948215,0.01593083765686781,0.009541009742858118,0.007758499581588883,1.3051059887656366e+34,1.1740902414676308e+34,6.264432853433869e+20,5.130469760454731e+20,10.5156,4583.0,0.92372,4.36432,FGK,3.9876405000000004,nan,3.9876405000000004,nan,nan,0,0,0,0
220558700,1,2,3,0.11201742768569699,0.08569100495278455,0.008205439979356351,0.004214752790562933,2.0851419299836587e+33,1.0962348002705721e+33,1.8197158688117096e+20,1.0824121882223216e+20,13.3392,3190.0,0.392194,4.83386,M4-M10,0.968322,nan,0.968322,-0.6106823049391131,19.061856620220944,0,0,0,0
220570408,1,17,21,0.04150922979612985,0.011112003801929633,0.045353271231672654,0.011264711366192469,4.218693069700935e+34,1.3496831736557864e+34,1.300855375542656e+21,4.634738189914843e+20,9.4974,4980.0,1.02006,4.33463,FGK,0.693668,nan,0.693668,-1.1098959754188675,37.25867291084554,0,0,1,0
224225152,1,20,26,0.1312996433261571,0.02605893221776774,0.04377212398983381,0.01034961057474289,2.2516014449978953e+33,6.1058462613128375e+32,1.1094278713254905e+20,5.94494979050752e+19,10.4635,3350.0,0.4216,4.80698,M0-M4,3.500855,nan,3.500855,-0.8939955762650312,28.75680211210581,0,0,0,0
224244458,1,2,2,0.004576866114135103,0.0026361720662240783,0.012095204549100704,0.00889319114020843,7.285820989408291e+35,3.9701416445377084e+35,4.464675715290541e+21,2.79303226990885e+21,4.4997,12106.0,nan,nan,nan,1.919414,nan,1.919414,nan,nan,0,0,0,0
224270730,1,4,4,0.021362513632408785,0.010895538027764308,0.03368105321047286,0.011781655050706677,9.125262376510062e+32,3.990538190210566e+32,1.0417506464495087e+20,5.789626478123396e+19,9.80069,3491.0,0.457555,4.7748,M0-M4,nan,nan,nan,-0.8833597797717878,27.65186674001801,0,0,0,0
224272527,1,1,1,0.021936545171028124,0.021936545171028124,0.0027111633229715887,0.0027111633229715887,4.145370943358128e+33,4.145370943358128e+33,2.12171664295206e+20,2.12171664295206e+20,10.8013,4880.0,0.737372,4.60578,FGK,nan,nan,nan,nan,nan,0,0,0,0
224278523,1,1,1,0.006488417055278946,0.006488417055278946,0.007742499129037772,0.007742499129037772,9.190708654506571e+33,9.190708654506571e+33,3.351005210572695e+20,3.351005210572695e+20,8.7715,5433.0,0.897926,4.50931,FGK,1.784749,nan,1.784749,nan,nan,0,0,0,0
224283342,1,1,1,0.029594309473876937,0.029594309473876937,0.016732875996291557,0.016732875996291557,9.471794192357447e+32,9.471794192357447e+32,8.454497141327641e+19,8.454497141327641e+19,12.2857,3165.0,0.336175,4.88767,M4-M10,0.887345,nan,0.887345,nan,nan,0,0,0,0
228463618,1,1,1,0.18180841225677732,0.18180841225677732,0.0013243444863894538,0.0013243444863894538,1.2039971755183546e+33,1.2039971755183546e+33,1.1460792553770136e+20,1.1460792553770136e+20,13.0429,3240.0,0.548839,4.69494,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
228507309,1,12,18,0.23821722931908132,0.061050034440616185,0.03545337097275166,0.007707345060402285,4.385580670683136e+33,1.4430565336682552e+33,1.8237122426964758e+20,1.0123804966267734e+20,11.7407,3302.0,0.506089,4.73208,M0-M4,0.369727,nan,0.369727,-0.9615964971731463,31.21206834594251,0,0,0,0
228508202,1,3,3,0.13600440900300487,0.12927688375198812,0.0066799031928809136,0.00453694777743376,7.986454037034554e+32,5.756155850873281e+32,6.805705810770059e+19,6.032076379458575e+19,13.9925,3048.0,0.272958,4.95698,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
228570067,1,3,3,0.051456325244877074,0.03272520668067436,0.002852625827322034,0.0027672715616139406,3.2664715764983955e+32,2.1470783605869726e+32,5.315809774135481e+19,3.881708082680054e+19,11.9297,3335.0,0.318564,4.90575,M0-M4,4.66781,nan,4.66781,nan,nan,0,0,0,0
229013887,1,1,1,0.04961131229534248,0.04961131229534248,0.008146115326997244,0.008146115326997244,1.8700346856465715e+32,1.8700346856465715e+32,4.256508576611489e+19,4.256508576611489e+19,12.5537,3026.0,0.186245,5.08998,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
229034814,1,3,3,0.006120309601944228,0.004616514507777653,0.030679111799027905,0.015518331419760006,1.2069647242192736e+35,6.500590588605442e+34,2.0338770099787934e+21,1.520061258140541e+21,8.9393,6776.0,1.58073,4.20172,FGK,1.000244,nan,1.000244,nan,nan,0,0,0,0
229060052,1,1,2,0.021574442013718123,0.017149590565113074,0.013378905035163528,0.007084386277416931,2.5765133072268595e+34,1.3319072206197258e+34,6.554593357841907e+20,3.605101709508711e+20,10.0301,4950.0,0.76183,4.58816,FGK,nan,nan,nan,nan,nan,0,0,0,0
229066844,1,3,5,0.1550004700075689,0.07494101690303104,0.017616176240410165,0.011649974526498167,1.53240481465396e+36,5.488535556174226e+35,5.518209590678618e+21,3.5673728664247866e+21,7.8256,5593.0,1.68358,3.98124,FGK,1.636814,nan,1.636814,-0.7670848430765528,26.287213832087836,0,1,1,0
229070841,1,1,1,0.014108699462453165,0.014108699462453165,0.002810298667064824,0.002810298667064824,6.941017832634213e+33,6.941017832634213e+33,2.3530621472939098e+20,2.3530621472939098e+20,9.3522,5293.0,1.01604,4.38329,FGK,nan,nan,nan,nan,nan,0,0,0,0
229071346,1,4,6,0.04682018458760672,0.02849354463260782,0.02282289396960572,0.011691973066811233,3.4869644456543076e+34,2.264157635141302e+34,9.501695174369618e+20,7.032099018651322e+20,10.97,4910.0,0.757331,4.58259,FGK,3.873286,nan,3.873286,-1.3321672384059071,44.75942565018684,0,0,1,0
229092618,1,4,5,0.014224804388083332,0.009386037596391165,0.01443262442915332,0.007236569272532993,1.797254423796052e+34,8.14111954991774e+33,6.204046469541217e+20,3.38640394228747e+20,10.0103,5160.0,0.903315,nan,FGK,3.371193,3.41018,3.371193,-1.0889164214093097,35.83436418662948,0,0,0,0
229096614,1,1,1,0.09209518441319359,0.09209518441319359,0.0049040639218134825,0.0049040639218134825,nan,nan,nan,nan,11.629,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
229098638,1,1,1,0.0022736217503738177,0.0022736217503738177,0.009119326453343462,0.009119326453343462,2.0232237380346955e+33,2.0232237380346955e+33,1.3599614234090566e+20,1.3599614234090566e+20,7.8834,4987.2,0.795899,4.55543,FGK,3.832515,8.61846,3.832515,nan,nan,0,0,0,0
229105380,1,2,4,0.26192352120235923,0.230829978914476,0.015400955626869946,0.0063912843746122515,2.77012923265948e+33,1.117526002035072e+33,2.0173876231193428e+20,8.11351147980756e+19,14.2538,3118.0,0.236405,5.00525,M4-M10,2.889594,nan,2.889594,nan,nan,0,0,0,0
229137237,1,5,7,0.20373136741673908,0.09630388551802894,0.02274324681305528,0.008669976575094097,nan,nan,nan,nan,13.06,nan,nan,nan,nan,0.229492,nan,0.229492,nan,nan,0,0,0,0
229141941,1,19,24,0.22301923367957838,0.07274181725828045,0.01572277126393607,0.004594068242080483,2.0795508525746102e+33,7.102058435138412e+32,1.1425247165281406e+20,7.012196035688331e+19,12.2161,3278.0,0.372439,4.85235,M0-M4,1.64004,nan,1.64004,-1.1469987522561291,37.16631776847724,0,0,0,0
229142295,1,4,4,0.06883972559605737,0.031915019474610784,0.009023921875573201,0.004039858626747491,7.339323828465474e+32,2.16757432520707e+32,9.66421619047833e+19,3.5549194645689807e+19,11.1831,3131.0,0.266614,4.96479,M4-M10,0.447387,nan,0.447387,-0.4927102506824088,14.797990257825408,0,0,0,0
229144144,1,1,1,0.01539543090972416,0.01539543090972416,0.0035376268396433725,0.0035376268396433725,4.2808483195135115e+33,4.2808483195135115e+33,2.2386906703647788e+20,2.2386906703647788e+20,9.782,4906.0,0.77006,4.56811,FGK,nan,26.441,26.441,nan,nan,0,0,0,0
229145550,1,2,3,0.04348986625039927,0.020298869469666095,0.026475232792025266,0.010407670093892915,nan,nan,nan,nan,9.78,nan,0.296,4.95373,nan,2.71708,nan,2.71708,nan,nan,0,0,0,0
229147247,1,1,1,0.042078928953355944,0.042078928953355944,0.0027964056640328193,0.0027964056640328193,1.3381420000915324e+32,1.3381420000915324e+32,3.1177489642780344e+19,3.1177489642780344e+19,12.8488,2950.0,0.310228,4.91458,M4-M10,0.29306,nan,0.29306,nan,nan,0,0,0,0
229147922,1,18,25,2.3724085512241313,0.19837104542052633,0.05293758492223127,0.009665272347617099,4.0930450545620054e+33,1.1799062838387351e+33,2.3846461688164195e+20,9.472021546915332e+19,12.2264,3225.0,0.347371,4.87653,M0-M4,1.022722,nan,1.022722,-0.8073934421711729,26.140451996372548,0,0,0,0
229147927,1,20,24,0.307954785676445,0.04305409842000051,0.055957702880803824,0.009596752125031633,2.367808725249103e+34,2.993357446468369e+33,3.5418035831144776e+20,1.2082879277891453e+20,10.6086,3623.0,0.540657,4.70202,M0-M4,4.551111,nan,4.551111,-0.7420373304526392,24.142148952059287,0,0,0,0
229151691,1,6,8,0.03003262653243827,0.01767588435136996,0.04219834453642717,0.013350086336633708,5.800713995761074e+34,1.7789124252797774e+34,9.060710872551339e+20,4.889069399825715e+20,9.9894,4751.0,0.897849,4.41247,FGK,2.395322,nan,2.395322,-0.7091788886150977,23.31329134386712,0,0,1,0
229157853,1,1,1,0.00405172364511943,0.00405172364511943,0.005469615688021749,0.005469615688021749,2.8008553327930243e+33,2.8008553327930243e+33,1.9176163316431644e+20,1.9176163316431644e+20,8.70906,4703.0,1.08866,nan,FGK,nan,1.05526,1.05526,nan,nan,0,0,0,0
229807000,1,27,35,0.7607392423743331,0.06698664845396057,0.03494149981213851,0.00618462924617055,1.0499254929296697e+34,2.3383021099417003e+33,5.3800178864618275e+20,1.3736271328771703e+20,10.7988,3453.0,0.599096,4.65197,M0-M4,0.374433,nan,0.374433,-0.8460688864685548,27.734903723090834,0,0,0,0
229807051,1,5,10,0.7076008742874846,0.18222434672107418,0.04010403824697908,0.013485184847925675,4.693537821033101e+33,2.3898104735840986e+33,2.866961043603905e+20,1.272287835334049e+20,12.5024,3164.0,0.362244,4.86207,M4-M10,1.022722,nan,1.022722,-0.7350541554013124,23.663281359524966,0,0,0,0
230982053,1,8,12,5.43240870099687,0.6607283138719402,0.07796440205114193,0.010115543506944434,3.595803322560923e+34,4.5531122195398553e+33,1.0337544257918355e+21,1.7349002444003865e+20,12.1364,3174.0,0.404185,4.82282,M4-M10,0.711111,nan,0.711111,-0.48503767514702795,15.346557749487415,1,0,0,0
231017428,1,30,47,0.15518286845899354,0.019874451810389836,0.05162134037285631,0.009267026954212089,2.915768337810543e+33,5.917209476492008e+32,1.335725344913012e+20,5.822155135525837e+19,9.60304,3530.0,0.48837,4.7476,M0-M4,3.034074,nan,3.034074,-1.0741430071137306,34.90666654165255,0,0,0,0
231020638,1,15,22,0.31858830693570606,0.05753476739306051,0.028973367893894958,0.007026136540835736,4.810863828479483e+33,1.4999329377825177e+33,2.810525474307544e+20,1.0873534599629668e+20,11.154,3356.0,0.548193,4.6955,M0-M4,1.64004,nan,1.64004,-0.852087046534353,27.690277253311613,0,0,0,0
231020924,1,1,1,3.634164310160915,3.634164310160915,0.0022650824080274385,0.0022650824080274385,3.455579362164287e+33,3.455579362164287e+33,1.8953617897553763e+20,1.8953617897553763e+20,14.2218,2880.0,0.207723,5.0503,M4-M10,0.705599,nan,0.705599,nan,nan,0,0,0,0
231058925,1,7,9,0.7742539923816179,0.2126679413833606,0.008459570954069018,0.0032459249536784356,1.7576382107622533e+33,7.017569704048004e+32,1.074571442911672e+20,6.789038858646877e+19,13.1708,3064.0,0.324724,4.89934,M4-M10,0.3697,nan,0.3697,-0.9600895177160772,30.62780679714123,0,0,0,0
231061242,1,3,3,0.0010240460302609836,0.0009309835310308531,0.03972248856056125,0.019112095127699607,2.830730007481562e+34,1.465527908834273e+34,7.415948427417577e+20,5.0132607646926825e+20,6.0748,6702.06,1.57439,4.19613,FGK,0.872592,nan,0.872592,nan,nan,0,0,0,0
231090784,2,6,8,0.08347990542107092,0.03945133268373829,0.014110727785258782,0.008551973518900663,5.720003869255737e+34,2.430998348773335e+34,1.2574139026358885e+21,5.497061326773697e+20,12.0416,4256.0,0.912613,4.34357,FGK,3.0597865,nan,3.0597865,-0.5424161486250046,17.389016249659694,0,0,0,0
231122278,1,1,1,0.0035748700374845146,0.0035748700374845146,0.007478814248241908,0.007478814248241908,2.4109371711059484e+35,2.4109371711059484e+35,3.6600298162189175e+21,3.6600298162189175e+21,8.0846,10307.0,2.77536,3.97468,nan,3.1767335,nan,3.1767335,nan,nan,0,0,0,0
231267979,1,19,25,0.19126903948657167,0.04610270739053649,0.015409094482891295,0.005288599002967675,6.391221649266429e+33,1.478881646650817e+33,3.5702389441624415e+20,1.0272367334962197e+20,10.676,3418.0,0.607573,4.64482,M0-M4,2.022716,nan,2.022716,-0.9306058894852245,30.283735645103526,0,0,0,0
231277216,1,1,1,0.009073887660435369,0.009073887660435369,0.008326374011350435,0.008326374011350435,1.5325620129237837e+34,1.5325620129237837e+34,8.604888633659608e+20,8.604888633659608e+20,10.2283,5526.0,0.964189,4.45652,FGK,nan,nan,nan,nan,nan,0,0,0,0
231631019,1,3,3,0.013165217887179139,0.007727037979753198,0.012956836562545707,0.0064477225316097045,1.6252205010867994e+34,1.0478627267972193e+34,9.487280500710134e+20,5.7242448408265825e+20,7.0801,5570.0,0.968063,4.45749,FGK,nan,nan,nan,nan,nan,0,0,0,231631020
231631020,1,2,3,0.014148232104340934,0.010720688133815034,0.01293372007495173,0.005810340677581673,1.658363712571344e+34,9.177228882823755e+33,4.718325875762599e+20,3.366689628761887e+20,7.24,5570.0,0.898917,4.52185,FGK,nan,nan,nan,nan,nan,0,0,0,231631019
231632372,1,3,3,0.39670715628679143,0.20350590834340201,0.0018704801853947233,0.001538211286721102,9.208376146065736e+32,5.780097603051466e+32,8.878740199536561e+19,6.385558682467227e+19,12.6679,3162.0,0.364566,4.85984,M4-M10,0.560352,nan,0.560352,nan,nan,0,0,0,0
231669332,1,1,1,0.029175233654992746,0.029175233654992746,0.002193576937991798,0.002193576937991798,7.02349266375362e+33,7.02349266375362e+33,2.803256349755457e+20,2.803256349755457e+20,11.0996,5126.0,0.781919,4.58624,FGK,nan,nan,nan,nan,nan,0,0,0,0
231708319,1,14,19,0.32038421554453184,0.08793070303614582,0.01687156429825947,0.0062911093769952514,6.445444064121887e+33,1.162473976338799e+33,1.9851830537132858e+20,8.651432791573658e+19,11.9631,3350.0,0.346346,4.87754,M0-M4,1.290809,nan,1.290809,-1.010459463539523,32.74730054529119,0,0,0,0
231712555,1,4,5,0.012838122274471817,0.007468341466997383,0.04620959285755897,0.02901280022262684,1.1041227167193875e+36,8.359687904124789e+35,8.939873076808245e+21,6.72348249506263e+21,8.7462,5274.8,5.26038,nan,FGK,nan,34.5901,34.5901,-2.3139209278573087,82.07348972376934,0,1,1,0
231810457,1,1,1,0.08248105832150576,0.08248105832150576,0.005064815501605568,0.005064815501605568,2.4952873930962868e+33,2.4952873930962868e+33,2.8022140120211836e+20,2.8022140120211836e+20,13.7416,3246.0,0.552799,4.69153,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
231828370,1,1,3,0.011630304789088117,0.0065378539490011205,0.04604874112791827,0.02691274918314077,8.925941199013053e+34,4.223714127739941e+34,1.9387812121260442e+21,8.110204491614855e+20,9.0937,5759.0,1.12548,nan,FGK,1.371496,1.38712,1.371496,nan,nan,0,0,0,0
231828950,2,2,3,0.1068213944848302,0.08245707109604529,0.008389973868742953,0.006354064436408122,5.855725829305919e+32,4.853910357427587e+32,5.913643155347808e+19,4.7774190568526815e+19,13.2583,3047.0,0.278478,4.95034,M4-M10,0.6105035,nan,0.6105035,nan,nan,0,0,0,0
231830359,2,3,3,0.04842130277617786,0.024073494553497877,0.0057778240320446005,0.0040815147595264075,nan,nan,nan,nan,10.821,nan,0.435,4.82326,nan,nan,nan,nan,nan,nan,0,0,0,0
231831315,2,3,4,0.13042294568087354,0.06811228739749298,0.01649367573107333,0.008951615630760242,3.1368734027197965e+33,2.1753734180424876e+33,2.229956645234167e+20,1.6002278866069416e+20,12.5666,3533.0,0.438381,4.79189,M0-M4,nan,nan,nan,-2.2018340739496236,72.05035943210046,0,0,0,0
231835378,2,14,17,1.140142291014878,0.15761190744435113,0.022026954150855493,0.004740374454683447,5.1319763805912087e+33,7.407143368269778e+32,2.4244934733281893e+20,6.3805089293495435e+19,11.3951,3282.0,0.298806,4.92702,M0-M4,1.2566454999999999,nan,1.2566454999999999,-0.7514925096017077,23.5824314346407,0,0,0,0
231838187,1,1,1,0.151074734331893,0.151074734331893,0.005061685973209065,0.005061685973209065,2.6596953274661597e+32,2.6596953274661597e+32,4.02468159197986e+19,4.02468159197986e+19,14.7576,2828.0,0.211302,5.04423,M4-M10,0.0960895,nan,0.0960895,nan,nan,0,0,0,0
231850074,1,3,3,0.1235487483782759,0.09380595015564312,0.0065222959397161955,0.004011766787258138,2.364535430974737e+33,1.7597244343960118e+33,1.8143467314662448e+20,1.3085558652244232e+20,12.3857,3333.0,0.503636,4.73422,M0-M4,1.4334,nan,1.4334,nan,nan,0,0,0,0
231857003,2,22,25,0.5258392985570313,0.11862594229418467,0.012630269132110596,0.0025828550321441938,nan,nan,nan,nan,12.045,nan,0.174,5.10346,nan,0.468941,nan,0.468941,nan,nan,0,0,0,0
231867117,2,26,34,0.07616425033316353,0.017373571560573692,0.02936279293158826,0.008780950020996412,1.1163636716301584e+34,1.5559816841613843e+33,2.337524927194462e+20,1.0613167887003138e+20,9.7428,3823.0,nan,nan,M0-M4,1.7602415,nan,1.7602415,-0.9304795358870698,30.13115559047953,0,0,0,0
231907973,2,25,33,0.07094937850980518,0.01542742644387795,0.03719313430358814,0.01041535742743681,2.1572437841347864e+34,3.0180514848128356e+33,6.161743210140947e+20,1.7069128084567605e+20,9.75165,3934.0,0.7024,4.56785,FGK,4.189911,nan,4.189911,-1.1147419222688928,36.53548705980419,0,0,0,0
231910539,2,35,47,0.30223963463327197,0.061271567873081086,0.07258470659116695,0.010241366540264875,7.122523700540864e+33,1.0010497613794861e+33,3.307696179279984e+20,8.986936742139481e+19,12.069,3179.0,0.402849,4.82404,M4-M10,0.550399,nan,0.550399,-1.0209470146993547,33.03748087170232,0,0,0,0
231910796,1,1,1,0.02613092997199973,0.02613092997199973,0.0038831350287358013,0.0038831350287358013,6.3086161284184524e+32,6.3086161284184524e+32,5.43331251663807e+19,5.43331251663807e+19,12.4103,3427.0,0.520909,4.71915,M0-M4,4.987519,nan,4.987519,nan,nan,0,0,0,0
231914259,2,54,83,0.4058034650601089,0.03885048800746791,0.04828860708966835,0.008314288706177772,nan,nan,nan,nan,10.0793,nan,nan,nan,nan,1.4341165,nan,1.4341165,nan,nan,0,0,0,0
232062375,1,18,24,0.1283648981156557,0.026684972316114487,0.03729841898444668,0.006140453827449436,nan,nan,nan,nan,8.888,nan,0.47,4.81522,nan,nan,6.26606,6.26606,nan,nan,0,0,0,471012589
232064182,1,10,11,0.11035531477721364,0.04183726990627496,0.009169843604349083,0.00490324757967867,8.936016471629156e+32,3.228737074603599e+32,7.591396781159072e+19,4.369622582095133e+19,11.8155,3272.0,0.301026,4.92457,M0-M4,0.719543,nan,0.719543,-1.4441785814968249,46.11584130292276,0,0,0,0
232073219,2,17,18,0.21632122941450307,0.04634081555809651,0.010232523739595652,0.0048151258788232095,nan,nan,nan,nan,11.95,nan,nan,nan,nan,3.193762,nan,3.193762,nan,nan,0,0,0,0
232073492,2,11,12,0.2949493807625665,0.08143776122009962,0.008832906733439122,0.0031999642340074675,5.980338740414355e+32,3.0439042907210454e+32,6.849300903735363e+19,3.9758626787577274e+19,12.9297,3047.0,0.31773,4.90662,M4-M10,0.5975109999999999,nan,0.5975109999999999,-1.0162921959635114,32.07440991171829,0,0,0,0
232073646,1,3,4,0.036160561903338835,0.02727611100932831,0.01258675144875899,0.00765677618479141,1.0648457747225947e+35,5.931746156594273e+34,1.6339824770365553e+21,1.032637402594034e+21,9.527,5487.0,1.15254,4.29703,FGK,0.2817715,nan,0.2817715,nan,nan,0,0,0,0
232082780,1,1,1,0.02815721519401573,0.02815721519401573,0.0035496828405676235,0.0035496828405676235,7.690216176523255e+33,7.690216176523255e+33,3.4039918995986304e+20,3.4039918995986304e+20,10.8771,4801.0,0.732126,4.60099,FGK,nan,nan,nan,nan,nan,0,0,0,0
232083054,2,18,23,0.4460945799698596,0.08331499748701804,0.01727576931379181,0.005464131697391819,1.483313732712253e+33,4.916943922566489e+32,1.1294760026033301e+20,6.136414737394141e+19,12.4799,3151.0,0.361353,4.86293,M4-M10,0.6263895,nan,0.6263895,-1.2188276969503167,38.99810947561684,0,0,0,0
234283523,1,1,1,0.005094388251152078,0.005094388251152078,0.008039769983932113,0.008039769983932113,2.0741257087213207e+34,2.0741257087213207e+34,9.586121563950445e+20,9.586121563950445e+20,9.7377,6244.0,1.25772,4.32169,FGK,0.62344,nan,0.62344,nan,nan,0,0,0,0
234284556,1,7,9,0.20797480346865674,0.05411590038387651,0.0324464214248226,0.009835505825053388,4.9711416598300427e+33,1.2862863387852602e+33,2.265347693655018e+20,9.639944204702964e+19,11.8868,3249.0,0.427784,4.8014,M0-M4,1.1033,nan,1.1033,-0.7827978605354735,24.958119732914778,0,0,0,0
234288627,1,1,1,0.013836358729569304,0.013836358729569304,0.004555219726365094,0.004555219726365094,1.6650341257561582e+32,1.6650341257561582e+32,3.2575849008139506e+19,3.2575849008139506e+19,10.2681,3386.0,0.318672,4.90564,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
234290432,1,8,9,0.06561461723097987,0.02148790461559855,0.011433296487990576,0.005937078186832163,3.0128358498120166e+33,1.4984909355072585e+33,1.9386068569904287e+20,1.1428212134891623e+20,10.4378,3617.0,0.633033,4.62356,M0-M4,nan,nan,nan,-0.8052006332603242,25.80670046467119,0,0,0,0
234292783,1,2,2,0.2742720131425539,0.1722318921193835,0.0013759188801573277,0.00135416932959688,nan,nan,nan,nan,13.171,nan,nan,nan,nan,0.312121,nan,0.312121,nan,nan,0,0,0,0
234295610,1,6,8,0.617071104960768,0.221714148838071,0.022492639076418994,0.008388340163263609,7.111325446086837e+33,2.5502700498078514e+33,2.8805276199659124e+20,1.5511345593947727e+20,12.5068,3161.0,0.378005,4.84709,M4-M10,0.761493,nan,0.761493,-0.6239734231398052,19.863073381704147,0,0,0,0
234305155,2,6,6,0.005838809026529388,0.003744397800300772,0.016247235889407387,0.010103917475381538,1.7344388503258901e+34,1.1605827748673957e+34,6.617593141983964e+20,4.5895503362554495e+20,8.1817,5977.0,1.13513,4.36937,FGK,2.9128975,nan,2.9128975,-1.2873906771677053,42.54210266900614,0,0,0,0
234305804,1,1,1,0.88352014435673,0.88352014435673,0.00069457650420282,0.00069457650420282,nan,nan,nan,nan,12.718,nan,nan,nan,nan,0.3191485,nan,0.3191485,nan,nan,0,0,0,0
234305872,1,1,1,0.07966971286333223,0.07966971286333223,0.007899467031977577,0.007899467031977577,3.724241206824874e+33,3.724241206824874e+33,1.6134059251084067e+20,1.6134059251084067e+20,12.5941,3338.0,0.535599,4.7064,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
234307350,1,1,1,6.550259505427625,6.550259505427625,0.0007268333756853015,0.0007268333756853015,8.351432836879667e+32,8.351432836879667e+32,1.0036100642484172e+20,1.0036100642484172e+20,15.8912,2844.0,0.139396,5.20275,M4-M10,1.54275,nan,1.54275,nan,nan,0,0,0,0
234333175,2,16,22,0.3340364372301499,0.10958273437433047,0.029850540223163295,0.009290429475209262,3.013715107336961e+33,1.033698218835935e+33,1.716935761369881e+20,8.624822394852191e+19,12.1354,3153.0,0.404427,4.8226,M4-M10,0.515707,nan,0.515707,-1.1864351865814544,38.332864111275846,0,0,0,0
234334620,1,2,2,1.1639044770698113,0.841223785038079,0.0012713010974698242,0.0012674376384350827,4.952676461436795e+32,3.707919236387639e+32,5.44121924389403e+19,5.004965130869968e+19,14.1956,2980.0,0.175551,5.11218,M4-M10,0.129207,nan,0.129207,nan,nan,0,0,0,0
234338669,1,1,1,0.09003353062197869,0.09003353062197869,0.0042953856090886325,0.0042953856090886325,3.239130866307221e+32,3.239130866307221e+32,4.786191798433931e+19,4.786191798433931e+19,13.859,3005.0,0.243044,4.99583,M4-M10,0.45925550000000004,nan,0.45925550000000004,nan,nan,0,0,0,0
234495456,2,13,14,0.8101494047616846,0.2292847747855789,0.021129279168494164,0.004592106376947544,1.2746223590832573e+33,4.43593643127545e+32,1.2395837824513144e+20,5.562675741627408e+19,13.2152,2974.0,0.256405,4.97782,M4-M10,0.38060950000000005,nan,0.38060950000000005,-1.199238948208936,38.08774733061423,0,0,0,0
234497476,1,1,1,0.09697861164682184,0.09697861164682184,0.0018232925313367595,0.0018232925313367595,1.7064444027482964e+32,1.7064444027482964e+32,2.201523473562824e+19,2.201523473562824e+19,13.1658,3049.0,0.281191,4.94713,M4-M10,1.040254,nan,1.040254,nan,nan,0,0,0,0
234502300,1,4,5,0.08702683727227477,0.04693686448290628,0.05073360568716874,0.014904339466990829,nan,nan,nan,nan,12.213,nan,0.263,4.99121,nan,4.42426,nan,4.42426,nan,nan,0,0,0,0
234506344,2,14,15,0.35439699060891516,0.06557597453522092,0.013481448816666575,0.005077568332784262,1.4375581444308385e+33,7.274667114206237e+32,1.0677964032744764e+20,7.399843289973963e+19,12.0401,3290.0,0.428596,4.80067,M0-M4,1.00577,nan,1.00577,-1.1557571398747573,36.9950037985798,0,0,0,0
234506911,2,38,56,0.5111724865173866,0.057700831832184926,0.037514502171136735,0.00927494474225436,4.918534191594173e+34,3.815211892985015e+33,9.439956437022224e+20,1.6350731543313944e+20,10.7682,3526.0,0.590838,4.65897,M0-M4,4.92012,nan,4.92012,-0.8424598768042412,27.625055083688395,0,0,0,0
234509975,2,10,11,0.1349468372900633,0.05388787459974673,0.012361789028188075,0.004205446134375755,2.1856482430101393e+33,7.48647273648668e+32,1.329218411218555e+20,7.174048135956159e+19,11.4201,3476.0,0.419224,4.80913,M0-M4,nan,nan,nan,-1.0061676697531967,31.93069968350218,0,0,0,0
234523773,2,7,9,0.10883135085479838,0.04717276093109843,0.029600142854814653,0.006889088440418866,nan,nan,nan,nan,11.451,nan,nan,nan,nan,3.442507,nan,3.442507,nan,nan,0,0,0,0
234523931,1,1,1,0.5228265128835509,0.5228265128835509,0.0005934888435202711,0.0005934888435202711,1.99658208544005e+32,1.99658208544005e+32,2.9446555874373157e+19,2.9446555874373157e+19,13.2341,3127.0,0.193748,5.07543,M4-M10,0.568889,nan,0.568889,nan,nan,0,0,0,0
234526939,1,6,9,0.3811140877475788,0.06407509200044355,0.019369544444424416,0.007540822693814919,1.8701334888177367e+32,1.1106397070733647e+32,3.730309972886705e+19,1.929883820928797e+19,11.1006,3166.0,0.206299,5.05275,M4-M10,0.623774,nan,0.623774,-1.0277115005989357,32.05641647910149,0,0,0,0
234529160,1,17,23,0.21949052103674255,0.038778591899510724,0.06928051463043317,0.010702404908106387,nan,nan,nan,nan,10.942,nan,nan,nan,nan,1.242372,nan,1.242372,nan,nan,0,0,0,0
234547938,1,2,2,0.0026781238422595084,0.002271682990591583,0.018975853743293386,0.01340839816546608,7.868893220681799e+35,5.1837692552066714e+35,5.666614461902537e+21,4.286136400202141e+21,4.5923,5330.0,8.97393,nan,FGK,1.5972865,nan,1.5972865,nan,nan,0,0,0,0
234998454,1,2,2,1.621359913927085,1.2654438560124952,0.005230345323609777,0.0034512975771793615,1.1592462744226373e+33,8.971945100323676e+32,9.88231794753328e+19,8.438700778206927e+19,14.712,2863.0,0.152283,5.16744,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
235037761,1,3,3,0.031846200619049046,0.019855360522319176,0.016639868964901997,0.0074916834728764635,1.4089073854294218e+34,6.465288604348392e+33,3.489016855169727e+20,2.3828313849480056e+20,9.8567,4174.0,0.903104,nan,FGK,3.715193,7.30887,3.715193,nan,nan,0,0,0,0
237338543,1,13,14,0.25136443885797116,0.054281969902604026,0.018983923803074877,0.005202141296142502,6.564399008254402e+33,2.020637463581092e+33,3.0102322974589996e+20,1.4655181639158068e+20,11.422,3569.0,0.562388,4.68327,M0-M4,0.50004,nan,0.50004,-1.121473120292584,36.575536462031266,0,0,0,0
237339854,1,2,2,0.0486710253383177,0.047447543492266014,0.006718835656739995,0.004581672695554387,nan,nan,nan,nan,13.058,nan,nan,nan,nan,0.289448,nan,0.289448,nan,nan,0,0,0,0
237880881,2,9,13,1.3383688764329136,0.32419420071055194,0.032878309405046685,0.00699591147779703,9.032581976996191e+33,1.5883041400871403e+33,1.7946543856955962e+20,8.073793333957447e+19,13.4739,2956.0,0.274847,4.95469,M4-M10,0.351883,nan,0.351883,-0.6847119945904285,21.544397585249143,0,0,0,0
237883499,1,3,3,0.3518364272979475,0.17651136426128086,0.007076566243516621,0.0038600201069984405,1.4083119684586115e+33,7.047529166529131e+32,1.3672691541323081e+20,8.13336523464652e+19,14.07,3040.0,0.291332,4.93541,M4-M10,0.29475,nan,0.29475,nan,nan,0,0,0,0
237883772,1,6,9,0.16593249221238004,0.08285330070188103,0.04468660491727088,0.008232885693495442,2.980602771232822e+33,8.058347240484449e+32,1.6912021817693576e+20,6.9539653639943e+19,13.0906,3142.0,0.31015,4.91466,M4-M10,0.42569500000000005,nan,0.42569500000000005,-0.8852073049010206,27.913927784073323,0,0,0,0
237885807,2,36,45,0.49511098072625137,0.0520490220982944,0.05452328230575962,0.00708425052112838,2.903201647759918e+33,9.142621230094223e+32,1.8263055542275244e+20,8.659830128728454e+19,11.4651,3300.0,0.492605,4.74389,M0-M4,0.9149045,nan,0.9149045,-1.1265695009556465,36.59184267381561,0,0,0,0
237910557,2,8,9,0.342577138741905,0.10627656540982551,0.02628090483979383,0.006676667725055537,1.810185171917366e+33,6.749321739281746e+32,1.3011287031963042e+20,7.2313747457305575e+19,12.8524,3132.0,0.346589,4.8773,M4-M10,0.339576,nan,0.339576,-1.137329111158892,36.238525318823775,0,0,0,0
237918270,1,1,1,0.07414974727985628,0.07414974727985628,0.00426582089820488,0.00426582089820488,4.055493338657318e+32,4.055493338657318e+32,6.754433906223098e+19,6.754433906223098e+19,13.6821,3165.0,0.268317,4.96267,M4-M10,0.317323,nan,0.317323,nan,nan,0,0,0,0
237918271,1,1,1,0.10841647282026305,0.10841647282026305,0.005930175904941476,0.005930175904941476,4.2022526520209524e+32,4.2022526520209524e+32,6.641988371593273e+19,6.641988371593273e+19,14.3377,2989.0,0.224793,5.02256,M4-M10,0.204991,nan,0.204991,nan,nan,0,0,0,237918270
237928028,1,1,1,0.03846637116755642,0.03846637116755642,0.007786957708506292,0.007786957708506292,nan,nan,nan,nan,11.4447,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
237934055,1,3,3,0.447868526118159,0.22157580113459485,0.013016824793168836,0.008701225832598043,4.9338294949776744e+33,3.3261556213463074e+33,2.8579005584558378e+20,2.2809125165547615e+20,13.7495,3227.0,0.366547,4.85795,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
237940278,1,1,1,0.3234148772535409,0.3234148772535409,0.006964708228057099,0.006964708228057099,3.9857618029185335e+33,3.9857618029185335e+33,2.929416116623813e+20,2.929416116623813e+20,13.6969,3299.0,0.283056,4.94494,M0-M4,1.876747,nan,1.876747,nan,nan,0,0,0,0
237949289,1,1,1,0.013043331723104281,0.013043331723104281,0.000575151910258029,0.000575151910258029,2.6717256987911064e+33,2.6717256987911064e+33,1.1379461669460636e+20,1.1379461669460636e+20,9.9492,6232.0,1.10372,4.43153,FGK,nan,nan,nan,nan,nan,0,0,0,0
238176832,1,14,18,0.16948808536389734,0.03657240674642712,0.0522696776721734,0.008875945810658738,5.1576323802879465e+32,1.7348576064083114e+32,7.427211154472732e+19,2.883056379077043e+19,10.3236,3245.0,0.27483,4.95471,M0-M4,0.528191,nan,0.528191,-1.018945771157968,32.16991350103212,0,0,0,0
238183068,2,8,9,0.11582975510377846,0.05256613357040291,0.014205486298869198,0.006896428620893022,nan,nan,nan,nan,11.0032,nan,0.523,4.7527,nan,0.5790390000000001,nan,0.5790390000000001,nan,nan,0,0,0,0
238185204,2,3,3,0.023409183356661985,0.018068093163042222,0.015172766414001136,0.009888722509035738,4.0085742127942624e+34,2.557288610447998e+34,1.1179502450620767e+21,7.11550612222007e+20,10.9858,5221.0,0.924119,nan,FGK,2.0694049999999997,nan,2.0694049999999997,nan,nan,0,0,0,0
238194430,2,10,14,7.387203421345866,0.8087242642634419,0.02010165785009952,0.005828073035440509,2.790199302410561e+34,5.70893375824848e+33,6.020728442087891e+20,2.1535746994984947e+20,12.544,3242.0,0.41208,4.81561,M0-M4,0.700171,nan,0.700171,-0.5053403244819862,15.882961649416757,0,0,0,0
238194459,2,12,15,0.2678865466694758,0.05677104944450306,0.026563986976403463,0.009512316877748554,1.1644846773578671e+35,2.264122405466851e+34,1.340263756957402e+21,5.968157765277009e+20,11.4867,4620.0,0.720053,4.58666,FGK,1.255484,nan,1.255484,-0.7710674927588173,25.388364474975475,0,0,1,0
238228648,2,15,16,0.17108641176247766,0.03338379779832109,0.015976979137290202,0.006069868858620419,4.7084763914720195e+34,5.002536993783502e+33,1.27729435492649e+21,2.2424085766858165e+20,10.9331,3856.0,0.658026,4.60306,M0-M4,2.4134065000000002,nan,2.4134065000000002,-0.7384871398127939,23.7190053085303,0,0,0,0
238813187,1,2,2,0.1040847094496048,0.09885804675355525,0.0023426744993567676,0.0022020630376238114,5.539512612636088e+32,5.2646989660424176e+32,7.088394662031313e+19,7.0858899469124665e+19,12.187,3072.0,0.407027,4.82022,M4-M10,0.175528,nan,0.175528,nan,nan,0,0,0,0
238817606,1,1,2,1.6962429284441074,0.9239454060397534,0.008927075508997052,0.0047760932371964755,2.66294240163331e+32,2.5698408076255713e+32,3.885590647909479e+19,2.7091965411015885e+19,14.1917,2901.0,0.148463,5.17753,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
238853963,1,1,1,0.006113968760163839,0.006113968760163839,0.009678235887258706,0.009678235887258706,2.1794881334866195e+33,2.1794881334866195e+33,1.705080649813808e+20,1.705080649813808e+20,10.0389,4163.0,0.714468,4.54302,FGK,nan,nan,nan,nan,nan,0,0,0,0
238876720,1,5,6,0.38541082799602805,0.18540563727437762,0.07783796876018793,0.020786256714319554,6.773941998710789e+33,2.1707876087672237e+33,2.8995178458801222e+20,1.2945780309596937e+20,13.5731,3008.0,0.299007,4.9268,M4-M10,0.634025,nan,0.634025,-0.5903532150207889,18.29713932541751,0,0,0,0
238892775,2,4,5,0.0215510343167191,0.014077234252433271,0.06908660217749,0.02753549743498456,nan,nan,nan,nan,9.859,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
238893410,2,7,8,0.023140878979675122,0.012368424720707509,0.05562224819055131,0.01446076540127437,1.1089421605382761e+35,2.3585175766057198e+34,1.8244094507162481e+21,5.5588168463094966e+20,9.6648,4899.0,0.986503,4.35296,FGK,0.8234205,nan,0.8234205,-0.5239850002723184,16.655693081646273,0,0,0,0
240764987,1,1,2,0.12388694559841193,0.0866131524101754,0.013370796423435556,0.01123429419926708,7.129724720066951e+35,4.439186648699185e+35,5.742413803969843e+21,4.155827268576651e+21,10.2472,5121.0,1.69485,3.9143,FGK,0.513751,nan,0.513751,nan,nan,0,0,0,0
246854127,1,18,22,0.23009005782663086,0.04417267078166702,0.05996946427473744,0.009171521018866945,8.15499981241802e+34,1.2162698954314047e+34,1.519785207034542e+21,3.83183943269991e+20,11.2765,3852.0,0.85812,4.34182,M0-M4,0.459418,nan,0.459418,-0.6746084284202629,22.27741238936304,0,0,1,0
246860755,1,1,3,0.0012791381179314669,0.0012506627949614773,0.009707714260941271,0.00850384716326379,1.0045434111922855e+34,9.153045812333532e+33,3.871671139762208e+20,2.5304538503399463e+20,6.6204,6258.48,1.69107,4.0681,FGK,nan,nan,nan,nan,nan,0,0,0,0
246861224,1,4,7,0.2735968941621806,0.08974682379990193,0.014737007700373238,0.008549090566237292,3.5699804964957165e+33,1.7571902572405055e+33,1.8720796093732513e+20,1.0939724099641098e+20,12.487,3160.0,0.420565,4.80791,M4-M10,4.25835,nan,4.25835,-0.6850214858418633,21.789061695159276,0,0,0,0
251823847,1,1,1,0.08032161514934122,0.08032161514934122,0.0014163207339808865,0.0014163207339808865,1.329812652780659e+33,1.329812652780659e+33,1.6091985023665213e+20,1.6091985023665213e+20,13.8672,3498.0,0.622223,4.63254,M0-M4,3.272709,nan,3.272709,nan,nan,0,0,0,0
251828744,1,6,7,0.014144768874515157,0.010588525701806151,0.03283547210411229,0.009333811075996084,nan,nan,nan,nan,9.543,nan,0.649478,4.61002,nan,1.70135,nan,1.70135,nan,nan,0,0,0,0
251840507,1,1,1,0.00764183651028383,0.00764183651028383,0.022177268132383316,0.022177268132383316,1.6681213089892726e+35,1.6681213089892726e+35,2.262950298362087e+21,2.262950298362087e+21,9.2526,6896.0,1.6067,4.20229,FGK,0.772193,nan,0.772193,nan,nan,0,0,0,0
251845153,1,9,11,0.2736561448604028,0.08826302650152376,0.02843123455235115,0.010177774416672088,4.849370446254889e+34,7.630480047278064e+33,1.1874169803527697e+21,2.9460006206520544e+20,10.4417,3334.0,0.557728,4.68728,M0-M4,3.941422,nan,3.941422,-0.6429640987634221,20.833009740324243,0,0,0,0
251845156,1,1,1,0.03881189386816555,0.03881189386816555,0.012878340943038327,0.012878340943038327,2.6882307340724764e+33,2.6882307340724764e+33,1.3395708732342567e+20,1.3395708732342567e+20,10.6211,3280.0,0.539546,4.70298,M0-M4,4.862623,nan,4.862623,nan,nan,0,0,0,251845153
251846450,1,9,12,0.25546040782306867,0.06804315303234829,0.06558330846663274,0.011979632225486215,1.8888471754322903e+33,5.934493406750188e+32,9.525498958272366e+19,5.776002026188571e+19,12.0114,3034.0,0.366397,4.85809,M4-M10,0.521804,nan,0.521804,-0.9663502926141405,30.88222119510688,0,0,0,0
251853749,1,1,1,0.0416896692449874,0.0416896692449874,0.0034424689777775505,0.0034424689777775505,8.349272034411105e+32,8.349272034411105e+32,7.70585857793949e+19,7.70585857793949e+19,12.9383,3432.0,0.467549,4.76595,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
251876851,1,1,1,0.006199114112182792,0.006199114112182792,0.009084197462806537,0.009084197462806537,nan,nan,nan,nan,10.352,nan,nan,nan,nan,4.66781,nan,4.66781,nan,nan,0,0,0,0
251879885,1,4,5,0.621371351391251,0.383644508470211,0.00564270419287558,0.002512636990306253,1.4598646567330467e+33,7.3919561461612e+32,1.501348324480531e+20,7.678466454878632e+19,13.714,3101.0,0.273502,4.95632,M4-M10,nan,nan,nan,-0.44561059898749805,13.549236087229906,0,0,0,0
251879914,1,2,3,0.24066833724436332,0.1612092993503411,0.012975305842992873,0.0069544117893267365,9.908396422339506e+33,4.763224371270364e+33,2.3471561128076106e+20,1.937524113627954e+20,12.9022,3428.0,0.411,4.8166,M0-M4,0.885188,nan,0.885188,nan,nan,0,0,0,0
259845346,1,15,18,0.15359876935103411,0.050835169973707496,0.05256387479072178,0.008844653662153522,1.9797919732022578e+34,2.348448504326106e+33,6.28788367699798e+20,1.3602511681166074e+20,11.2054,3344.0,0.522994,4.71734,M0-M4,1.978744,nan,1.978744,-0.6773918028576095,21.819556663933295,0,0,0,0
259861569,1,1,1,0.12369827006082143,0.12369827006082143,0.0018752992087499572,0.0018752992087499572,2.0754572576589966e+32,2.0754572576589966e+32,3.413670868465692e+19,3.413670868465692e+19,12.9826,3194.0,0.22773,5.01807,M4-M10,0.026732,nan,0.026732,nan,nan,0,0,0,0
259928422,1,1,1,0.2742664529963269,0.2742664529963269,0.011638810542983997,0.011638810542983997,8.403634083942182e+32,8.403634083942182e+32,8.788116243153217e+19,8.788116243153217e+19,15.587,2835.0,0.161573,5.14413,M4-M10,0.109599,nan,0.109599,nan,nan,0,0,0,0
260127241,2,3,3,0.2744689184748512,0.1321290620764557,0.004871787074342105,0.0035596502143969417,4.263756942948142e+32,3.294082647891026e+32,5.1027772649762e+19,4.497716324768353e+19,12.8532,3069.0,0.278644,4.95015,M4-M10,0.254214,nan,0.254214,nan,nan,0,0,0,0
260162387,2,14,20,0.08970473088536923,0.025762670481176926,0.05188246949553527,0.019371651877227055,5.711228947351388e+35,1.5425680662088684e+35,4.6519361049402613e+21,2.0670564810686765e+21,10.3905,5855.0,1.34944,4.20307,FGK,1.9567285,1.99545,1.9567285,-0.9494841527079795,32.463559777140745,0,1,1,0
260188534,1,1,1,0.011064000943061245,0.011064000943061245,0.0019667853032533165,0.0019667853032533165,2.0238357593916144e+34,2.0238357593916144e+34,6.662195778874887e+20,6.662195778874887e+20,8.6764,5563.33,2.03508,3.81213,FGK,0.0994,nan,0.0994,nan,nan,0,0,0,0
260268898,1,1,1,0.012500929003205609,0.012500929003205609,0.0031043945822438602,0.0031043945822438602,4.605022221785858e+33,4.605022221785858e+33,2.6514074852613983e+20,2.6514074852613983e+20,11.0627,5186.0,0.798182,4.57835,FGK,2.220054,nan,2.220054,nan,nan,0,0,0,0
260269256,1,4,4,0.12406850036334281,0.06579918862161407,0.008150522628175599,0.004596531678180499,nan,nan,nan,nan,13.138,nan,nan,nan,nan,0.318199,nan,0.318199,nan,nan,0,0,0,0
260296875,2,9,10,0.01152128765017952,0.005284114929871274,0.024993627251944456,0.008117953816360953,1.3407898401594847e+35,5.968887413817721e+34,2.7826860478771484e+21,1.2172649053904167e+21,8.2263,6333.0,2.17631,nan,FGK,0.9797615,nan,0.9797615,-0.7422962427133006,24.620422543424922,0,0,1,0
260303793,1,1,1,0.0049538404614734195,0.0049538404614734195,0.009412220496585242,0.009412220496585242,4.130933479323366e+34,4.130933479323366e+34,9.754160510021222e+20,9.754160510021222e+20,7.868,7108.0,1.38451,4.35413,FGK,0.9125035,nan,0.9125035,nan,nan,0,0,0,0
260304296,1,1,1,0.013206962886342714,0.013206962886342714,0.0028415241430159873,0.0028415241430159873,4.168022268216795e+34,4.168022268216795e+34,8.915811171574193e+20,8.915811171574193e+20,9.1099,6757.0,1.55195,4.21768,FGK,0.512598,nan,0.512598,nan,nan,0,0,0,0
260351540,2,13,16,0.0723615002179368,0.014993531166085481,0.04760282285732195,0.010642846186950095,1.9412675280055425e+35,2.2841848033167947e+34,2.602044913059777e+21,4.9151816391718765e+20,8.2763,5027.0,1.01873,4.34623,FGK,3.873286,nan,3.873286,-0.6190046473865813,20.079547826937322,0,0,1,0
260352702,2,5,7,0.5125893496990009,0.1728860454056079,0.019303707586501673,0.007797988079928397,2.2860210919865118e+33,8.450656902798019e+32,1.591888329293574e+20,7.543915811573649e+19,13.5023,3192.0,0.236188,5.00556,M4-M10,0.5015,nan,0.5015,-1.0577079688355877,33.53545065685865,0,0,0,0
260416268,1,1,1,0.004781908669789477,0.004781908669789477,0.004654752787199247,0.004654752787199247,6.886338034385307e+34,6.886338034385307e+34,1.167534059463782e+21,1.167534059463782e+21,5.4107,7537.0,2.2654,3.96833,nan,nan,nan,nan,nan,nan,0,0,0,0
260473060,1,1,1,0.025048311492387492,0.025048311492387492,0.002928331595132683,0.002928331595132683,6.865025483876355e+32,6.865025483876355e+32,7.442412869477705e+19,7.442412869477705e+19,12.0901,3637.0,0.509616,4.729,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
260504446,2,4,5,0.4038676271431931,0.19529375551947575,0.014179621640921193,0.0069372143686920575,5.576604785875538e+33,2.569794163665187e+33,2.7617933891965275e+20,1.9284804146291265e+20,13.3129,3395.0,0.339941,4.8839,M0-M4,0.194026,nan,0.194026,-0.8043831536956481,25.47192230028902,0,0,0,0
260506296,2,8,10,15.056070286303642,2.9632990893587903,0.03420216168995146,0.0066692777576282366,1.934646581853432e+35,3.686002041203691e+34,3.3673907369063544e+21,6.186046691635682e+20,13.7444,3189.0,0.366686,4.85782,M4-M10,1.080392,nan,1.080392,-0.32117374300412743,9.735474393346836,1,0,0,0
260655797,2,7,8,3.9364288848224818,1.0797332632933898,0.007307173315870151,0.0036222377567720373,8.088326811164977e+32,3.708402467774579e+32,6.614548155233313e+19,4.823100842525871e+19,14.9849,2857.0,0.142661,5.19347,M4-M10,0.2789155,nan,0.2789155,-1.3593949160957723,43.04555470986255,0,0,0,0
260655847,1,1,1,0.001856657221450873,0.001856657221450873,0.0014815975832577107,0.0014815975832577107,3.032367449681436e+33,3.032367449681436e+33,1.7862705337312317e+20,1.7862705337312317e+20,7.2298,5423.0,2.17482,3.73635,FGK,nan,38.5505,38.5505,nan,nan,0,0,0,0
260749816,1,1,2,0.23765867805094376,0.18450509644816565,0.009135567342002885,0.004936967867358277,6.604692592551268e+32,3.85003940308667e+32,3.809689906283942e+19,3.5836823248334774e+19,14.1244,3010.0,0.216904,5.03502,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
260889990,1,16,24,0.25780172634284854,0.05367456129747975,0.053244875696381894,0.008802427333739826,nan,nan,nan,nan,11.378,nan,0.307,4.94272,nan,1.0584,nan,1.0584,nan,nan,0,0,0,0
260972843,2,17,22,7.642729451875637,0.6715061297705156,0.024254190183978223,0.00471374093235482,8.004822295852981e+33,1.1449360104080912e+33,2.967767693926982e+20,7.502526965779905e+19,13.2976,3023.0,0.219975,5.0301,M4-M10,0.284583,nan,0.284583,-0.6705120365104714,21.113409481800495,0,0,0,0
261205179,1,1,1,0.2404061429306172,0.2404061429306172,0.00144700183518517,0.00144700183518517,nan,nan,nan,nan,14.292,nan,0.223,5.03848,nan,0.4151535,nan,0.4151535,nan,nan,0,0,0,0
261236136,1,8,11,0.03263784796452895,0.009809771928453254,0.036245661188672944,0.016913675420951693,7.303864650239066e+34,2.5397286998006765e+34,1.3026894709715905e+21,6.703710642235526e+20,8.3773,5174.0,1.08676,4.31028,FGK,1.876747,nan,1.876747,-0.598126524579295,19.70090154829876,0,0,1,0
261261192,1,2,3,0.5952017233785786,0.2401346225550005,0.0028962633767837124,0.0022681421969379827,1.6180252374865247e+33,6.357548158758849e+32,9.784686998753447e+19,4.686666450460717e+19,12.9506,3253.0,0.240817,4.99895,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
261335869,1,1,1,0.11267470897807269,0.11267470897807269,0.004982154061719893,0.004982154061719893,1.4276264340749256e+33,1.4276264340749256e+33,1.5287666005141838e+20,1.5287666005141838e+20,12.9422,3156.0,0.379046,4.84611,M4-M10,0.550139,nan,0.550139,nan,nan,0,0,0,0
261378866,1,1,1,0.0027162141297882936,0.0027162141297882936,0.006104615741134262,0.006104615741134262,6.250572029442549e+33,6.250572029442549e+33,3.78491384639241e+20,3.78491384639241e+20,8.5448,6204.0,1.1258,4.41069,FGK,2.675894,nan,2.675894,nan,nan,0,0,0,0
261523668,1,2,3,0.3330157389815926,0.16295327854253924,0.011171786784369421,0.005249947712800476,nan,nan,nan,nan,13.384,nan,nan,nan,nan,1.07085,nan,1.07085,nan,nan,0,0,0,0
261540707,1,8,10,0.3089943390638162,0.05717863454348722,0.012197726078478964,0.006054429779304769,nan,nan,nan,nan,10.271,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
261560580,1,7,8,0.1638080195349903,0.053674051099987116,0.03531982104484112,0.009572749648884419,3.291149802949486e+33,1.2922808235352977e+33,1.61569436869068e+20,8.829265376627143e+19,12.0826,3236.0,0.399483,4.82713,M0-M4,0.831253,nan,0.831253,-0.6470986958266722,20.43336878862857,0,0,0,0
261678862,1,8,8,0.43053739812850855,0.200108738274002,0.008010963133296873,0.0037912927752753135,1.365058863176031e+33,8.294682793389191e+32,1.3171166676416722e+20,8.971100513672862e+19,13.5611,2958.0,0.370329,4.85435,M4-M10,0.287775,nan,0.287775,-1.1543258394450975,37.07708657871288,0,0,0,0
261683334,1,1,1,0.007711538901055255,0.007711538901055255,0.003189971972361878,0.003189971972361878,6.772143283490189e+33,6.772143283490189e+33,2.7257873454687257e+20,2.7257873454687257e+20,9.7865,5852.0,0.994444,4.46821,FGK,nan,nan,nan,nan,nan,0,0,0,0
261749149,1,1,1,0.004814387997371626,0.004814387997371626,0.00047334063807887467,0.00047334063807887467,3.0721810926881794e+33,3.0721810926881794e+33,2.6825070961467435e+20,2.6825070961467435e+20,8.0411,7032.0,1.66311,4.18656,FGK,0.924083,nan,0.924083,nan,nan,0,0,0,0
262039241,1,8,10,0.06272412307696135,0.027245200070327276,0.05595927578607794,0.009646356695446676,5.1824075305534414e+33,1.6956638148706004e+33,2.4491671256013944e+20,1.155475248895807e+20,7.05532,3565.0,0.601659,4.64981,M0-M4,4.18794,nan,4.18794,-0.8574241814520436,27.58952445719767,0,0,0,0
262110281,1,7,7,0.7493012589783624,0.20792603037466023,0.01371387663414789,0.004269434748607111,3.173353620485078e+33,9.949341114845964e+32,1.7957300818162005e+20,8.647665187194796e+19,12.9978,3190.0,0.333293,4.89058,M4-M10,0.866878,nan,0.866878,-0.903319232685046,28.784084805109735,0,0,0,0
262609754,2,4,5,0.0611109004285251,0.028898505887552127,0.013376085012019059,0.005747848683399975,3.2457973832935653e+34,1.5023247915374236e+34,1.0702729609841858e+21,5.576390001097356e+20,10.6352,5084.99,0.797943,4.56354,FGK,2.844444,nan,2.844444,-0.6003991906062124,19.110486019831864,0,0,0,0
262612391,1,1,1,0.38507915314926555,0.38507915314926555,0.0020631309075517384,0.0020631309075517384,2.715352619378899e+33,2.715352619378899e+33,1.3086976497455445e+20,1.3086976497455445e+20,12.8942,3283.0,0.424409,4.80444,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
262818244,1,1,1,0.20334584074986017,0.20334584074986017,0.0012005595724411846,0.0012005595724411846,3.7098861374434364e+32,3.7098861374434364e+32,3.4976678956225454e+19,3.4976678956225454e+19,13.5088,3371.0,0.265573,4.96609,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
262818859,1,3,4,0.883566974282697,0.2943726623250441,0.023696729885663445,0.0126071792032903,1.6125878678150316e+33,1.176312734509538e+33,1.1932961540788932e+20,9.64557302179762e+19,13.4206,3024.0,0.26342,4.9688,M4-M10,0.968322,nan,0.968322,-0.9320951209661485,29.69110739374138,0,0,0,0
262921847,2,3,3,0.25256069782813373,0.17402780330646128,0.014354413712063852,0.006606341207472262,3.914848827359813e+35,2.3017355512550096e+35,5.215243398182201e+21,3.2431748196076067e+21,13.19,31000.0,0.18,5.59962,nan,0.578839,nan,0.578839,nan,nan,0,0,0,0
262955872,1,9,11,0.3314430560138254,0.07125752058880647,0.012831982883043259,0.004867560019564839,7.216966174608139e+33,2.5739946262662378e+33,2.984841987336821e+20,1.4682897807924843e+20,11.3804,3510.0,0.583313,4.66537,M0-M4,0.37128,nan,0.37128,-0.6767681313906869,21.740753026402903,0,0,0,0
265567103,1,1,1,0.0021879240373290088,0.0021879240373290088,0.00908146421058827,0.00908146421058827,2.5368878177403295e+33,2.5368878177403295e+33,1.5252997673193708e+20,1.5252997673193708e+20,8.2734,5282.65,0.835184,4.55354,FGK,nan,nan,nan,nan,nan,0,0,0,0
266637623,1,3,4,0.056669139716588705,0.031630451057579646,0.007366570021695089,0.005596456028029635,5.621249426619186e+33,2.9957319484872485e+33,2.109495556380275e+20,1.515927655198212e+20,10.45,3938.0,0.596562,4.65412,FGK,nan,nan,nan,-1.1173384366690617,36.27344297560497,0,0,0,0
266640930,1,1,2,0.05425674569086323,0.035122641281229536,0.003694354283979352,0.0035490802424369096,6.00865140409159e+33,3.8312134604661804e+33,3.737663387726086e+20,2.19970227427207e+20,11.3124,4108.0,0.666001,nan,FGK,nan,nan,nan,nan,nan,0,0,0,0
266903338,1,2,2,0.09322799178469274,0.07184240608310183,0.0032439969964999644,0.002734033804745996,1.774257563223412e+33,1.1597497734988042e+33,1.3699361359997498e+20,9.972637612548268e+19,12.5076,3310.0,0.484591,4.75092,M0-M4,0.005755,nan,0.005755,nan,nan,0,0,0,0
266923326,1,6,10,0.6098111444885739,0.12003669034777345,0.02409550174917989,0.009001043290689941,4.772365653615443e+33,1.7478807897473343e+33,2.751033032295634e+20,1.1286686887703786e+20,12.0185,3257.0,0.468189,4.76538,M0-M4,nan,nan,nan,-0.8012624678928824,25.760947233907572,0,0,0,0
266997586,1,3,3,0.017895729929132673,0.013183855175172862,0.013114965555436087,0.006740783574584318,3.4066602409957355e+34,1.549772143164359e+34,1.1087578404786698e+21,5.45245236167926e+20,8.1278,5404.0,0.863558,4.53861,FGK,3.640889,nan,3.640889,nan,nan,0,0,0,0
266998480,1,19,29,0.2658314333646403,0.031737737348064204,0.05137571176891504,0.008245518705651291,9.499549652616386e+33,2.010775765825945e+33,5.0979166461831584e+20,1.3007990465481816e+20,9.90789,3663.0,0.630158,4.62594,M0-M4,1.291095,nan,1.291095,-1.001470335428341,32.82923092878254,0,0,0,0
267094881,2,6,7,1.1365760652544181,0.32911363804817917,0.007307786973882161,0.003499312758595111,3.6412984915784597e+33,1.3265831115568513e+33,2.0102544958412856e+20,1.0126493674338622e+20,13.7495,3199.0,0.284957,4.94273,M4-M10,1.389652,nan,1.389652,-0.8636977217645341,27.294881987684622,0,0,0,0
269762258,1,6,7,0.7792559223916714,0.1648861515321566,0.01460676631258753,0.0052597609375469746,1.0202248377040851e+34,3.7689175838602026e+33,3.9904134020553166e+20,1.8882502503553506e+20,13.0246,3358.0,0.570476,4.67634,M0-M4,0.33114,nan,0.33114,-0.6819289407063661,21.889869646461438,0,0,0,0
269762999,1,2,3,0.24452142801985885,0.13101360593412695,0.007644764015657067,0.0035933168971731336,2.085352350559787e+33,1.2347392168020302e+33,1.69451705918626e+20,1.0525487428409446e+20,13.3571,3172.0,0.447105,4.7841,M4-M10,2.379666,nan,2.379666,nan,nan,0,0,0,0
269792900,1,1,1,0.1469573535569128,0.1469573535569128,0.004488759772232079,0.004488759772232079,1.6328043950918965e+33,1.6328043950918965e+33,1.0944085211038446e+20,1.0944085211038446e+20,14.1607,3298.0,0.377457,4.84761,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
269793839,1,7,7,0.11514016336359345,0.09257347559299885,0.0033892662096675066,0.0021568949770098896,nan,nan,nan,nan,12.657,nan,nan,nan,nan,0.361625,nan,0.361625,nan,nan,0,0,0,0
269797536,1,12,16,0.2807051326193515,0.10360391654114834,0.0182649239978867,0.006249052589720751,3.1396992223801644e+33,1.5903764964622477e+33,2.3745406514847095e+20,1.1774234052640937e+20,12.6829,3217.0,0.460264,4.7724,M0-M4,0.807852,nan,0.807852,-1.2189907223886223,39.820375289779044,0,0,0,0
269829656,1,7,10,0.5054177721442439,0.12972416076495183,0.01691723919013422,0.005391701172051644,2.1548320581909804e+33,9.054702099942879e+32,1.6547645877275492e+20,7.972220264893537e+19,11.6348,3013.0,0.491997,4.74442,M4-M10,0.738611,nan,0.738611,-0.9862512922682569,31.629108015719797,0,0,0,0
269849065,1,3,6,2.07010683361574,0.4421479625532347,0.02163949931692257,0.008717586363446186,3.3847324162476174e+33,1.5195332181338932e+33,1.3441168517102128e+20,8.365299959632786e+19,12.8676,3264.0,0.320782,4.90343,M0-M4,nan,nan,nan,-0.6860718713004973,21.702440918884562,0,0,0,0
269855929,2,10,11,0.01669422205888362,0.010256244100316954,0.051058545394841844,0.01709190179522907,4.749970713085345e+34,1.907027737151855e+34,9.937066924636441e+20,5.7339901412266797e+20,10.3763,5261.0,0.926278,4.45883,FGK,1.8671715,nan,1.8671715,-0.9869194536691873,32.71596845511013,0,0,1,0
269857351,1,4,6,0.8074520054111435,0.41384766380793475,0.017607577409492613,0.005811462880030464,7.497368909081915e+33,2.618068837663195e+33,3.544550149790129e+20,1.5702504092560926e+20,13.3005,3160.0,0.342253,4.88159,M4-M10,0.400483,nan,0.400483,-0.5955233386456454,18.82699393134552,0,0,0,0
269940990,1,14,17,0.06261640390823739,0.020839834870640533,0.020465695597059085,0.007727869019493668,1.3302251587933204e+33,1.8733271687282404e+32,1.3668042882761608e+20,2.9543254303183143e+19,10.155,3200.0,nan,nan,M0-M4,0.989372,nan,0.989372,-0.9451030177670228,29.75089892681566,0,0,0,0
270036525,1,2,2,0.012988209764445374,0.011247607426355288,0.011316444453380255,0.00886131811656785,2.0401049632393676e+34,1.4802318215192834e+34,5.86784950282755e+20,4.7242477459071245e+20,10.0946,5219.0,0.923422,nan,FGK,1.80242,nan,1.80242,nan,nan,0,0,0,0
270038761,1,18,21,0.1572945062508212,0.05307626886776387,0.030862682890312403,0.005463498145689867,2.266048818313777e+33,5.157467120848812e+32,1.4772194361348673e+20,5.573643676233196e+19,11.42,3343.0,0.361208,4.86307,M0-M4,0.789995,nan,0.789995,-1.2571206110490485,40.51099657258913,0,0,0,0
270101915,1,2,3,0.114820949273304,0.08343582955790722,0.00518321776870416,0.0028201854447562464,2.2971350059323373e+32,1.7800770791146338e+32,3.916817832252915e+19,2.88750320602408e+19,12.6562,3157.0,0.25458,4.98021,M4-M10,0.580337,nan,0.580337,nan,nan,0,0,0,0
270268718,1,14,15,0.1360199847609322,0.02146179994153209,0.007370218100982038,0.00421587331693933,nan,nan,nan,nan,8.205,nan,nan,nan,nan,0.689154,nan,0.689154,nan,nan,0,0,0,471012663
270302811,1,1,1,0.09901968817250041,0.09901968817250041,0.003944334809548189,0.003944334809548189,nan,nan,nan,nan,14.3593,nan,0.137,5.17359,nan,nan,nan,nan,nan,nan,0,0,0,0
270340904,1,1,1,0.11748579593503251,0.11748579593503251,0.008962815899839601,0.008962815899839601,4.05686044052591e+32,4.05686044052591e+32,4.990175275116988e+19,4.990175275116988e+19,14.4567,2987.0,0.184193,5.0941,M4-M10,0.485452,nan,0.485452,nan,nan,0,0,0,0
270341486,1,1,2,0.019498655731023325,0.01726599589930852,0.02930451706508924,0.016641355561473302,nan,nan,nan,nan,9.8823,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
270342707,1,4,5,0.009871805827739114,0.0048048713630132875,0.01859004612683125,0.012540370470178303,9.844940412493892e+34,4.1518086774657665e+34,2.221221190529629e+21,1.0412073207016915e+21,8.3015,6118.0,1.54473,4.12106,FGK,0.968322,nan,0.968322,-0.8159613964913424,27.13901341720167,0,0,1,0
270356871,1,5,7,0.03185601708784369,0.014641976449087265,0.030618939473272124,0.019226818345082806,4.3785147257909405e+35,2.279857443000826e+35,4.346982923436937e+21,2.463147041166344e+21,8.57587,5964.0,1.83415,3.94982,FGK,1.205592,nan,1.205592,-0.3675750342710802,12.04010854668037,1,0,1,0
270368906,1,9,9,0.43851253167526477,0.12887234925578683,0.0058594791368651936,0.0026134793459270554,9.617736418669628e+32,3.523591248790679e+32,8.73499844297567e+19,4.96881407869513e+19,12.5603,3246.0,0.276126,4.95315,M0-M4,0.68696,nan,0.68696,-1.1211235918457296,35.5964638391152,0,0,0,0
270377903,1,2,2,0.0033503639859360683,0.003130986715156471,0.07068083275574362,0.03693686357051896,nan,nan,nan,nan,8.43661,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
270424046,1,3,5,0.5182047927163002,0.1984920605635699,0.028997283158054398,0.008060080584593619,6.542575294858246e+32,3.779754398038956e+32,6.37821263602672e+19,4.724899632781508e+19,12.5564,3263.0,0.228673,5.01665,M0-M4,nan,nan,nan,-0.9465700541130251,29.756445634268474,0,0,0,0
270460537,1,1,1,0.005248272658065551,0.005248272658065551,0.00406588820445817,0.00406588820445817,1.7900097339294228e+34,1.7900097339294228e+34,5.4044327880070975e+20,5.4044327880070975e+20,9.52832,5923.64,1.80368,3.95877,FGK,3.193762,nan,3.193762,nan,nan,0,0,0,0
270460907,1,1,1,0.01011580603783953,0.01011580603783953,0.004813224050890756,0.004813224050890756,nan,nan,nan,nan,10.246,nan,nan,nan,nan,2.275556,nan,2.275556,nan,nan,0,0,0,0
270474668,1,2,2,0.26787316279280715,0.17637629897896537,0.0026599863132346895,0.002203013748693629,1.8202845986657153e+33,1.2546482705346905e+33,1.214996704718714e+20,9.741348244067674e+19,13.7721,3389.0,0.368782,4.85582,M0-M4,0.446256,nan,0.446256,nan,nan,0,0,0,0
270500463,1,1,3,0.007725491975165945,0.0040463131667001105,0.007894066741193455,0.005368309746968021,5.406054932671906e+33,3.7429210841526746e+33,3.3195787210586325e+20,1.759201678917214e+20,7.4217,5664.31,0.935552,nan,FGK,nan,nan,nan,nan,nan,0,0,0,0
270554477,1,1,1,0.064084253917302,0.064084253917302,0.006963513797923632,0.006963513797923632,1.5830422464204487e+33,1.5830422464204487e+33,1.164376469809382e+20,1.164376469809382e+20,13.4338,3293.0,0.417412,4.81077,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
270557659,1,1,1,0.009362713731554837,0.009362713731554837,0.0002757492493025205,0.0002757492493025205,3.398374478774523e+35,3.398374478774523e+35,3.401446374294848e+21,3.401446374294848e+21,8.429,4090.0,45.2708,nan,FGK,nan,nan,nan,nan,nan,0,0,0,0
270623499,1,7,8,0.365899154411617,0.19260358472741793,0.010416708270079272,0.0047498106409128975,2.5153009723028223e+33,1.5476788911963702e+33,2.1218579640260936e+20,1.2436798783116234e+20,13.0334,3128.0,0.379404,4.84578,M4-M10,0.366655,nan,0.366655,-1.1708140459799399,37.94629748641524,0,0,0,0
270627580,1,4,5,0.013508523148756738,0.00745417892768546,0.014140003482152781,0.009865834490564242,6.674850817687811e+34,3.8699789285896114e+34,1.2483727290534055e+21,8.704709576747775e+20,8.711,5894.0,1.45786,4.14002,FGK,1.750427,3.65711,1.750427,-1.1573772247523284,38.960794128399726,0,1,1,0
270672809,1,2,3,0.21774128483261915,0.11937824406793958,0.024114031672104044,0.00932377446174557,4.687436196929287e+32,2.6860141098437504e+32,4.944674187999414e+19,3.2572250624518705e+19,13.0026,3068.0,0.188032,5.08644,M4-M10,0.552435,nan,0.552435,nan,nan,0,0,0,0
270676943,1,4,6,0.42068533518290346,0.2452860045122405,0.01396578201670618,0.0039940857557407535,5.0956740616596737e+33,2.1731885028002533e+33,1.8817198107602937e+20,1.177731705067077e+20,11.9147,3217.0,0.392234,4.83382,M0-M4,0.741337,nan,0.741337,-0.7096175545304897,22.641954775653957,0,0,0,0
270677813,1,1,2,0.02213498464728325,0.014222747882383648,0.007191665843556912,0.005829376029261504,3.832006931443389e+34,2.284459138276618e+34,8.897767271390988e+20,5.949791908550979e+20,9.7972,5451.0,1.18169,4.27079,FGK,1.205592,nan,1.205592,nan,nan,0,0,0,0
271639931,1,1,1,0.0029764790931210644,0.0029764790931210644,0.0023407085503923545,0.0023407085503923545,1.45801551661691e+34,1.45801551661691e+34,5.6851731144373744e+20,5.6851731144373744e+20,8.076,6866.45,2.06664,3.98072,FGK,0.4378155,nan,0.4378155,nan,nan,0,0,0,0
271640350,2,4,4,0.009385116395113144,0.00726824403994617,0.029895093371669672,0.010134050225452601,2.5833873467383563e+34,9.456608637379906e+33,5.94896513689949e+20,3.092739216631274e+20,9.31,5467.8,0.82867,nan,FGK,2.3797680000000003,nan,2.3797680000000003,-0.6654759357533085,21.121539833492726,0,0,0,0
271698144,2,13,15,2.366355302351572,0.28159130834386487,0.008924620988598612,0.004333167265947809,1.1856157104744039e+34,2.6090159668878786e+33,4.966438273520255e+20,1.6342686172415155e+20,12.6676,3429.0,0.431197,4.79833,M0-M4,0.418493,nan,0.418493,-0.92992031158755,30.02714624520725,0,0,0,0
271725679,2,12,15,0.8647576985833074,0.239390885264584,0.023478333907187367,0.007615357134221427,4.237210970663633e+34,6.677804778825206e+33,1.1387512687753412e+21,2.58068742281182e+20,13.4427,3182.0,0.407166,4.82009,M4-M10,1.8078195,nan,1.8078195,-0.562782881867286,17.864579172959726,0,0,0,0
271795905,1,2,2,0.0059772533214264584,0.0058646236084132376,0.003976488672625465,0.002994325343518683,7.654159346091974e+33,5.667503227089965e+33,4.0274656416504965e+20,2.7438301196284032e+20,9.8092,5825.04,1.09987,4.37658,FGK,4.334392,nan,4.334392,nan,nan,0,0,0,0
271891933,1,2,2,0.27344377081873283,0.17747077549580964,0.00449746902716344,0.0028786097036802446,nan,nan,nan,nan,14.3637,nan,nan,nan,nan,0.823731,nan,0.823731,nan,nan,0,0,0,0
271900514,2,17,23,0.21324209186563794,0.046495588129530384,0.04761647364922008,0.010467565116867082,2.5111152208340023e+34,6.475944613425109e+33,6.803295219797776e+20,2.6382207394973817e+20,11.6977,3839.0,0.673675,4.59045,M0-M4,0.910222,nan,0.910222,-0.8745019351324707,28.723363427395086,0,0,0,0
271975726,2,18,22,0.806618357931951,0.18429396988210495,0.04135443392729972,0.006823233172737932,6.266258542716875e+33,1.1194869986977134e+33,3.2241550723931596e+20,9.154130772613998e+19,13.0065,3110.0,0.32371,4.90039,M4-M10,1.00577,nan,1.00577,-0.9345763369590079,29.95681368031199,0,0,0,0
271999994,1,1,1,0.013271425820657306,0.013271425820657306,0.008445508202493353,0.008445508202493353,6.117627340297459e+34,6.117627340297459e+34,1.1368489874191771e+21,1.1368489874191771e+21,10.5315,6305.0,1.22796,4.35312,FGK,4.551111,nan,4.551111,nan,nan,0,0,0,0
272086159,1,3,3,0.3598356042244386,0.19118164784437197,0.008613619050776948,0.005579744985852786,2.2792662426576196e+33,1.5311664094466176e+33,1.829522540954969e+20,1.4753431456868344e+20,13.4004,3262.0,0.322208,4.90195,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
272233699,1,1,1,0.003197982005852565,0.003197982005852565,0.00693964638217539,0.00693964638217539,2.396398801132657e+34,2.396398801132657e+34,6.662739824200733e+20,6.662739824200733e+20,8.4422,6663.0,1.5202,4.22349,FGK,3.0597865,nan,3.0597865,nan,nan,0,0,0,0
272362527,1,3,4,0.11261392603609958,0.0670458652964307,0.019465541268920018,0.011015911403069244,nan,nan,nan,nan,13.2609,nan,nan,nan,nan,0.8428,nan,0.8428,nan,nan,0,0,0,0
273369281,1,4,4,0.20252100941073015,0.08455344121260808,0.011010963732021452,0.00559899125983825,1.247252884353813e+32,6.509643979822042e+31,1.9092185042941506e+19,1.3922820392011768e+19,12.4134,2908.0,0.138218,5.20615,M4-M10,0.648855,nan,0.648855,nan,nan,0,0,0,0
273395799,1,5,7,0.2795727209793996,0.19191802154257517,0.008892262043756984,0.0042726205907639364,6.565104512544584e+33,2.3078284826444954e+33,2.9770683345167345e+20,1.495291148536971e+20,12.9968,3291.0,0.375151,4.84978,M0-M4,nan,nan,nan,-0.8779568944421378,28.273737489583368,0,0,0,0
273416539,1,7,8,0.1827471747458416,0.043223953946013874,0.0168313666345112,0.006322056262163122,2.638566114231542e+33,1.4276815102331607e+33,1.757207371015296e+20,1.1373644623061248e+20,11.1681,3459.0,0.556322,4.68849,M0-M4,1.65495,nan,1.65495,-0.9501083858681745,30.633770920613014,0,0,0,0
273512747,1,6,6,0.034814063752033095,0.027850118290661724,0.030542836582488048,0.008789319763763062,2.3914231769556971e+33,6.733501793906723e+32,1.914865653711116e+20,6.757856315757038e+19,10.984,3283.0,0.378099,4.84701,M0-M4,nan,nan,nan,-0.625555253048081,19.456830293822104,0,0,0,0
273515033,1,2,2,0.38124234619025255,0.21618911412911557,0.0021072288309608765,0.0012987618500503594,1.480427408162018e+32,1.2504805674414159e+32,3.2103835282939445e+19,2.9537745710108586e+19,12.2547,3212.0,0.216367,5.03588,M0-M4,2.46006,nan,2.46006,nan,nan,0,0,0,0
273550461,1,1,2,0.1719396371816188,0.11805295203957315,0.005937547240375933,0.004219417629428584,9.19169907108136e+32,9.065797698797103e+32,8.895243472597923e+19,8.853563869972192e+19,12.6944,3300.0,0.327706,4.89627,M0-M4,0.361917,nan,0.361917,nan,nan,0,0,0,273550465
273550465,1,2,2,0.20654993162291774,0.1762058387498215,0.009576635815362434,0.007669232944204139,9.459562374505004e+32,8.597538570552169e+32,1.037530882683728e+20,9.763792610086789e+19,14.0967,3082.0,0.209014,5.0481,M4-M10,0.361917,nan,0.361917,nan,nan,0,0,0,273550461
273551414,1,1,3,0.13281840348852983,0.09928131244960137,0.002747771368574872,0.0017002678554540115,3.2061102088020405e+32,1.598061436530284e+32,4.332482181752765e+19,2.589824505407169e+19,12.7657,3189.0,0.228796,5.01647,M4-M10,0.268713,nan,0.268713,-0.5933602473591467,18.15738120336593,0,0,0,0
273606451,1,1,1,0.06225403939167562,0.06225403939167562,0.017152736814272918,0.017152736814272918,1.42941026883578e+33,1.42941026883578e+33,1.2737049887282682e+20,1.2737049887282682e+20,13.2939,3182.0,0.303746,4.92159,M4-M10,3.500855,nan,3.500855,nan,nan,0,0,0,0
273699558,1,1,1,0.009207456507005293,0.009207456507005293,0.002389455454787371,0.002389455454787371,3.049663464061153e+33,3.049663464061153e+33,2.4591661296415942e+20,2.4591661296415942e+20,10.2238,5278.0,0.864042,4.52404,FGK,nan,nan,nan,nan,nan,0,0,0,0
273789976,1,1,1,0.004927351587706343,0.004927351587706343,0.003816388192974561,0.003816388192974561,1.825593591688921e+33,1.825593591688921e+33,1.2840474163037276e+20,1.2840474163037276e+20,9.6117,4589.0,0.999282,4.30201,FGK,4.66781,nan,4.66781,nan,nan,0,0,0,0
273792220,2,3,6,0.012870640759020235,0.009135859264132955,0.02055888774582955,0.011463956462874708,9.375734901694098e+34,4.731234555434805e+34,1.4964449084628601e+21,9.210907336292422e+20,7.4648,5892.0,1.46017,4.13864,FGK,2.0152859999999997,1.95679,2.0152859999999997,-1.1284974521975182,37.79794755535656,0,0,1,0
273849828,1,1,1,0.003593392254129794,0.003593392254129794,0.0031391665132940146,0.0031391665132940146,4.354479116634818e+33,4.354479116634818e+33,2.784183697022883e+20,2.784183697022883e+20,8.4023,6164.0,1.09222,4.42964,FGK,nan,nan,nan,nan,nan,0,0,0,0
273853024,2,7,9,0.17531840737411397,0.05164185759079196,0.018596384461175803,0.006780186310474535,1.382317305989817e+33,5.279258512859619e+32,1.0185586817454706e+20,5.6862221065074885e+19,11.8539,3340.0,0.368636,4.85596,M0-M4,2.167196,nan,2.167196,-1.0968901265539088,34.67271596458958,0,0,0,0
273864083,1,1,1,0.00860690837981171,0.00860690837981171,0.004048978739402194,0.004048978739402194,1.2389178013757854e+32,1.2389178013757854e+32,2.93875659161508e+19,2.93875659161508e+19,9.48341,3588.0,0.320911,4.9033,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
274017928,1,8,11,0.5832685629325483,0.15391641124971345,0.0062490042000063716,0.003802217436057435,2.289030084626426e+34,3.495425177655459e+33,3.524784021965008e+20,1.2709947101006325e+20,11.7065,3397.0,0.522735,4.71757,M0-M4,nan,nan,nan,-0.6382154317311137,20.426960117154863,0,0,0,0
277102246,2,9,9,0.04386720923236244,0.022950765118668174,0.021747381614150692,0.005767355659563735,4.0823846063925703e+33,1.6330065246454644e+33,2.5765967424197598e+20,1.271289128173095e+20,11.4831,3496.0,0.687854,4.5792,M0-M4,2.49376,nan,2.49376,-0.9175656406942218,29.275192207206214,0,0,0,0
277298771,2,28,39,0.2198038178372525,0.0416535546998103,0.0211537393999223,0.006643178344504337,5.175623691518655e+34,6.098839635595104e+33,1.0903425043400958e+21,2.4669782307636435e+20,10.4446,3870.0,0.732556,4.48654,M0-M4,1.182107,nan,1.182107,-0.873886983223447,28.745472089653237,0,0,1,0
278024057,1,3,5,0.057014991408696016,0.01983971251414149,0.016251787515981386,0.0072420800950888705,2.722595215330161e+34,1.2996789462181712e+34,8.620744942007217e+20,4.863507194694754e+20,9.1707,4804.0,0.945315,4.37901,FGK,4.92012,nan,4.92012,-0.5357139212690644,17.1626851787051,0,0,0,0
278051906,1,1,1,0.04999215668933113,0.04999215668933113,0.005030235266177055,0.005030235266177055,nan,nan,nan,nan,13.232,nan,nan,nan,nan,2.141699,nan,2.141699,nan,nan,0,0,0,0
278078903,1,1,3,0.035451835289396355,0.02905585077334674,0.020669327535466735,0.01422549999679059,9.726771184969098e+34,5.855062821754842e+34,9.297490937911312e+20,6.782983677732149e+20,11.4291,4928.0,1.11301,4.25355,FGK,3.371193,nan,3.371193,-0.6630460069367325,21.881480541957604,0,0,1,0
278615421,1,1,1,0.07052869302246914,0.07052869302246914,0.0033968918240343342,0.0033968918240343342,9.959103594504157e+31,9.959103594504157e+31,2.374272812985781e+19,2.374272812985781e+19,13.7464,3003.0,0.170315,5.12373,M4-M10,0.755371,nan,0.755371,nan,nan,0,0,0,0
278634010,1,23,31,0.05258589680119867,0.011232927680903613,0.03316858862783003,0.009372609816853348,1.0860999408561901e+35,1.3248612901407008e+34,7.883905469590629e+20,3.740705576110974e+20,8.5229,5047.0,0.967542,4.39101,FGK,3.309899,nan,3.309899,-0.8842311800913573,29.622201427731106,0,0,1,0
278658834,1,4,6,0.5234428041603725,0.18407827051379663,0.01525618937028393,0.006779681004864775,6.729076724074923e+33,2.7768647520230755e+33,2.4190812969823456e+20,1.3758883680401328e+20,13.0983,3259.0,0.388818,4.83699,M0-M4,0.938373,nan,0.938373,-0.688282625169253,21.954951619469824,0,0,0,0
278703988,1,2,3,0.9967860215107485,0.5174858416061595,0.006857643296078445,0.0025565261807571314,9.579380143056214e+32,4.6385834385823676e+32,5.084201627369547e+19,4.504810240901642e+19,13.3059,3048.0,0.24972,4.98668,M4-M10,0.67927,nan,0.67927,nan,nan,0,0,0,0
278706162,1,1,1,0.008889072609654582,0.008889072609654582,0.0056173505192684105,0.0056173505192684105,7.077758921303521e+33,7.077758921303521e+33,3.693074251274107e+20,3.693074251274107e+20,10.6713,4929.0,1.05141,4.30301,FGK,2.395322,nan,2.395322,nan,nan,0,0,0,0
278708134,1,5,7,0.3404667793382326,0.0894400214856681,0.009112735553835686,0.005289913172708475,4.541025367390558e+33,2.0882043270416607e+33,2.2837961090095648e+20,1.320971889900931e+20,11.6344,3295.0,0.538779,4.70364,M0-M4,2.67712,nan,2.67712,-0.5962274099176221,18.841635137671926,0,0,0,278708135
278708135,1,4,5,0.08591772219889457,0.029694404328820184,0.008211259362972519,0.005141150584817644,7.979186836217805e+33,4.318933020896288e+33,3.154074056068627e+20,2.14008647227414e+20,8.9714,4358.0,0.696318,4.58496,FGK,2.67712,nan,2.67712,-0.5008401965526387,15.739084274189242,0,0,0,278708134
278823339,1,2,3,0.7550641204964879,0.3582238532479129,0.00860734013207451,0.005216802437421099,nan,nan,nan,nan,13.215,nan,nan,nan,nan,0.780888,nan,0.780888,nan,nan,0,0,0,0
278826808,1,3,3,0.06318530021254856,0.05811873243413598,0.007063700745882601,0.004854850572233734,4.620995986444164e+32,3.0989349386171074e+32,8.72133755576222e+19,5.141489356007638e+19,13.2763,3226.0,0.238393,5.00239,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
278899461,1,2,4,0.017199903439477637,0.007513198571582876,0.010895459355263357,0.007158398310196743,3.1290773267716725e+34,2.2311012668993514e+34,6.827593291741274e+20,4.415312478561759e+20,8.0663,6371.09,nan,nan,FGK,0.764893,nan,0.764893,nan,nan,0,0,0,0
278901079,1,6,8,0.3700637748883759,0.16281711029946577,0.00713194382991201,0.004059517454217509,5.933121358195659e+33,2.0951224354692615e+33,2.710324177033114e+20,1.2717726466837515e+20,13.1211,3351.0,0.388124,4.83763,M0-M4,2.024122,nan,2.024122,-0.6692017656496357,21.327315122041302,0,0,0,0
278991483,1,1,1,0.006719007199136991,0.006719007199136991,0.02281498214717245,0.02281498214717245,7.050083678105805e+33,7.050083678105805e+33,3.0421071370209395e+20,3.0421071370209395e+20,10.402,4818.83,0.656552,nan,FGK,0.143229,nan,0.143229,nan,nan,0,0,0,0
279054842,1,4,4,0.08883289893417505,0.057218748495055975,0.004031438624149442,0.002408433192279721,9.866704933944511e+32,4.2067714881563304e+32,8.514580008789688e+19,4.866895834638813e+19,12.5501,3335.0,0.341321,4.88252,M0-M4,nan,nan,nan,-0.6625355554363023,20.530114439078126,0,0,0,0
279055830,2,2,3,0.007467475792842524,0.005840786213814632,0.027163927827636634,0.013372875471109387,5.737158362998621e+34,2.507535780672921e+34,1.0412374620400605e+21,6.111165618444345e+20,9.263,5936.0,1.04311,4.43483,FGK,3.3080205,nan,3.3080205,nan,nan,0,0,0,0
279088395,1,1,1,0.013524490520264018,0.013524490520264018,0.0018790869602632741,0.0018790869602632741,9.03919105241677e+33,9.03919105241677e+33,3.873303604751692e+20,3.873303604751692e+20,8.1668,5997.0,1.16108,4.35367,FGK,2.333903,nan,2.333903,nan,nan,0,0,0,0
279089140,1,1,1,0.01341239880656084,0.01341239880656084,0.01257883443316364,0.01257883443316364,1.9212846936367626e+35,1.9212846936367626e+35,2.8808486406610396e+21,2.8808486406610396e+21,8.5395,6575.0,1.81324,nan,FGK,2.364214,nan,2.364214,nan,nan,0,0,0,0
279157429,1,1,1,0.012770854924894692,0.012770854924894692,0.00156654070097788,0.00156654070097788,1.2922995810733326e+34,1.2922995810733326e+34,5.312685045983212e+20,5.312685045983212e+20,8.5217,6153.0,1.4585,4.17844,FGK,2.30436,nan,2.30436,nan,nan,0,0,0,0
279245231,2,4,5,0.005962040889470647,0.00463940584056709,0.019628899288670138,0.009727071254079738,2.7382480812632484e+34,1.8673282303915214e+34,6.336661130029071e+20,5.177138333338684e+20,9.1129,6092.0,1.27099,nan,FGK,1.474068,1.41629,1.474068,-1.2218729705586209,40.60836085308263,0,0,1,0
279314127,1,9,13,1.573114230453469,0.26235336217757316,0.016638614347990837,0.004595787497252975,3.4371773507848476e+33,6.756712456054833e+32,1.5935881293006943e+20,5.038590679791267e+19,12.8379,3104.0,0.258434,4.97518,M4-M10,nan,nan,nan,-0.7504251331316563,23.756176397421854,0,0,0,0
279315384,1,4,4,0.010203138655338825,0.008418944719916494,0.018458972243845715,0.011265871883522866,2.802226423333557e+34,1.7618223270421611e+34,7.590174554837494e+20,5.906088053901623e+20,10.1011,5345.0,0.968856,nan,FGK,1.0584,nan,1.0584,nan,nan,0,0,0,0
279426213,1,1,1,0.15674793180855712,0.15674793180855712,0.0006449056837496995,0.0006449056837496995,nan,nan,nan,nan,11.966,nan,0.26,4.99409,nan,2.000488,nan,2.000488,nan,nan,0,0,0,0
279511168,2,2,2,0.8317331251710053,0.4842193355282759,0.002453165758229438,0.0022388190503130753,3.18472698002026e+33,1.7965339945670392e+33,2.520200910363423e+20,1.5092615486125425e+20,13.3909,3213.0,0.28477,4.94295,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
279511291,1,2,3,0.023237545388159312,0.01779392509000132,0.016165647325806245,0.007400400535534947,1.5251420107539659e+35,6.331323913773278e+34,2.0611237086869528e+21,1.0284164368167607e+21,10.5237,6174.0,1.2047,4.34819,FGK,0.528959,0.528516,0.528959,nan,nan,0,0,0,0
279570232,2,5,6,0.04338488695185842,0.017098888157611045,0.06387479446512978,0.01784363921924144,1.3036964595909996e+35,5.266284679184821e+34,1.8127647025052883e+21,1.1061335048997593e+21,10.9502,5638.71,1.05845,4.38872,FGK,1.113475,1.1196,1.113475,-0.7870218522227401,25.986170542471626,0,0,1,0
279614617,1,6,6,0.012620875082601896,0.0068608161016804415,0.06980289354629299,0.048519308504783226,1.268668185157483e+36,5.706564628189536e+35,1.0541804982488158e+22,5.038863892690872e+21,9.1536,5522.77,3.2881,nan,FGK,nan,nan,nan,-1.011266472585372,35.116457001913474,0,1,1,0
279615427,2,10,13,0.06531662434052984,0.01925875078593474,0.024226822025120318,0.006434121447948324,3.0900902931026075e+33,1.2548962410033316e+33,1.8371628663377478e+20,9.844568805450018e+19,10.2961,4250.41,0.408798,nan,FGK,1.189833,nan,1.189833,-0.9377152090277869,29.957046881854037,0,0,0,0
279637761,1,2,2,0.02396879675931478,0.016648123176695135,0.006434334421767904,0.0042405205747052775,nan,nan,nan,nan,9.88,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
279726713,1,12,22,0.9865254915488981,0.11794653650726064,0.040629645352386605,0.006933440951337911,1.063173646538197e+34,1.3741754327242774e+33,5.0524001540505194e+20,9.513259857037127e+19,12.3599,3301.0,0.303843,4.92148,M0-M4,1.938576,nan,1.938576,-0.5756507517009102,18.358772091661884,0,0,0,0
279742103,1,9,12,1.5897500676037306,0.26490441512429863,0.01582244454413474,0.0064785977547711085,9.038968662803061e+33,2.439047728632435e+33,3.664409876322782e+20,1.0838924435691895e+20,12.5028,3351.0,0.281917,4.94628,M0-M4,nan,nan,nan,-0.5426274447988256,17.20515465042113,0,0,0,0
280052249,1,1,2,0.1762087956296218,0.14450654137340885,0.0021952936133906344,0.0015333380763364849,8.79377518698753e+31,7.0198254126223455e+31,1.698239605311114e+19,1.5573640211232645e+19,14.0949,2968.0,0.164916,5.13616,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
280098208,1,1,1,0.09908938296062077,0.09908938296062077,0.0017694276271985679,0.0017694276271985679,6.53604444808284e+32,6.53604444808284e+32,8.349378119783983e+19,8.349378119783983e+19,12.5479,3439.0,0.388492,4.83729,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
280699328,1,1,1,0.009596796861268488,0.009596796861268488,0.010924311424252292,0.010924311424252292,6.399580873813618e+33,6.399580873813618e+33,2.8846215554525358e+20,2.8846215554525358e+20,10.0948,4460.0,0.771858,4.50809,FGK,2.46006,nan,2.46006,nan,nan,0,0,0,0
280794244,1,4,4,0.1206152609255815,0.07463721555712124,0.006139315336226801,0.004376001813988641,nan,nan,nan,nan,12.653,nan,nan,nan,nan,0.302729,nan,0.302729,nan,nan,0,0,0,0
280794284,1,2,2,0.0016335123435221727,0.0013279743090514606,0.006466203427339747,0.004904745621094036,1.6259287540781922e+34,1.55311728168341e+34,7.653747034624966e+20,5.688416335978768e+20,5.902,8741.0,1.69591,4.3197,nan,0.267799,nan,0.267799,nan,nan,0,0,0,0
280830154,2,2,2,0.2133007013508028,0.12476208473568015,0.005521779589469971,0.0033415137932630203,1.0787417037057773e+33,9.986459478785233e+32,8.676352201233859e+19,7.927485040354148e+19,12.6146,3465.0,0.409681,4.8178,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
280910638,1,2,2,0.0917662811368013,0.08239479152861372,0.0063851200880564105,0.00473151480323118,nan,nan,nan,nan,13.8624,nan,0.282,4.96929,nan,0.009538,nan,0.009538,nan,nan,0,0,0,0
281461138,1,2,3,0.4359564572709037,0.21090379322083344,0.013528602046946952,0.005788223947225457,7.299453392137911e+32,5.316061373711778e+32,5.541512326083189e+19,4.840197527085211e+19,13.0153,3036.0,0.293752,4.93267,M4-M10,0.6510670000000001,nan,0.6510670000000001,-1.1137313566893798,35.25812065583859,0,0,0,0
281497804,2,5,7,0.012190790802605423,0.00603897887049313,0.01883683748592687,0.009373946538128907,1.6226431407928612e+35,7.276239535585982e+34,2.0498403011736206e+21,1.1873326896687033e+21,9.0556,6916.0,1.7925,4.11013,FGK,0.7965305,nan,0.7965305,-0.9751611149682496,32.74735590205675,0,0,1,0
281498280,2,12,14,0.5260963008729722,0.19352161364610398,0.012034120934137233,0.0033600419856977676,5.283841108563439e+33,1.6552132937514842e+33,3.4591973222952816e+20,1.2662686812384567e+20,11.8879,3268.0,0.416458,4.81164,M0-M4,0.375313,nan,0.375313,-0.7978787129096678,25.41835146748141,0,0,0,0
281542064,1,1,1,4.223222521671401,4.223222521671401,0.0008887358550032779,0.0008887358550032779,4.509464786462227e+32,4.509464786462227e+32,6.515022867985891e+19,6.515022867985891e+19,14.7467,2815.0,0.126808,5.24035,M4-M10,0.448385,nan,0.448385,nan,nan,0,0,0,0
281562429,1,3,7,0.04792190028281306,0.031183826535598876,0.048078463326334774,0.022899112234802167,7.939364194325555e+35,4.039313820303621e+35,6.063582453387709e+21,3.9649929520481063e+21,9.3164,4656.0,2.70049,nan,FGK,nan,nan,nan,-0.9746880703468451,33.72557313218361,0,1,1,0
281573523,1,17,25,0.4231671404819249,0.06444411359610669,0.032821884351885475,0.007389451383514382,1.8723805864847058e+33,6.340256354794713e+32,1.3182926343802274e+20,6.178775778492012e+19,11.6167,3103.0,0.450927,4.78069,M4-M10,nan,nan,nan,-1.1867105858852418,38.40536697517402,0,0,0,0
281582156,1,6,8,0.17491047999260434,0.04689701779645366,0.07165615652973722,0.023747614401955414,6.6185027940135345e+35,1.5106342253557653e+35,4.0335519179211213e+21,1.283234116076297e+21,10.0102,4971.0,0.930919,4.41406,FGK,2.333903,nan,2.333903,-0.37095478343476546,11.957461227554186,1,0,1,0
281597810,1,1,1,0.17574540786515647,0.17574540786515647,0.004522331533037913,0.004522331533037913,3.810210042283753e+33,3.810210042283753e+33,2.234899012840161e+20,2.234899012840161e+20,13.1393,3296.0,0.461515,4.77129,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
281599277,1,1,1,0.22041655842789915,0.22041655842789915,0.001701032215691815,0.001701032215691815,7.584768422951949e+32,7.584768422951949e+32,8.780279239749947e+19,8.780279239749947e+19,12.9901,3340.0,0.2995,4.92626,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
281630320,2,2,2,0.004101485872700645,0.0035086510315694873,0.0044920121647898026,0.00424505800433894,1.6654296172964419e+34,1.3649944368205487e+34,4.192650064965966e+20,4.154071122287493e+20,8.3649,6978.0,1.48617,4.27862,FGK,0.6910555,nan,0.6910555,nan,nan,0,0,0,0
281670243,1,5,5,0.22649047154745566,0.07691042512902775,0.01167282518873214,0.005590772799610898,3.5523888636637965e+33,1.4911803909050262e+33,1.5810539629811007e+20,1.0279318096057616e+20,11.4104,3305.0,0.489856,4.7463,M0-M4,1.784749,nan,1.784749,-0.7829396014235122,24.859085089557897,0,0,0,0
281708621,1,1,1,0.0076512347254985595,0.0076512347254985595,0.003701630699983483,0.003701630699983483,nan,nan,nan,nan,9.851,nan,nan,nan,nan,3.138697,6.26606,3.138697,nan,nan,0,0,0,0
281727075,1,1,1,0.006935701305142526,0.006935701305142526,0.010938849391359938,0.010938849391359938,9.577376941406252e+33,9.577376941406252e+33,3.578890787751996e+20,3.578890787751996e+20,10.7409,5083.0,0.902381,4.45671,FGK,nan,nan,nan,nan,nan,0,0,0,0
281779297,1,1,1,0.05776509765090195,0.05776509765090195,0.0024055336947444183,0.0024055336947444183,1.79050394024431e+32,1.79050394024431e+32,2.9666596810859987e+19,2.9666596810859987e+19,13.1103,3072.0,0.281865,4.94634,M4-M10,0.394991,nan,0.394991,nan,nan,0,0,0,0
281780792,1,3,5,0.7929979518160324,0.36539985479228343,0.00842066228230207,0.003908795098455109,2.2455560121106636e+33,9.623589404409252e+32,1.2591790193243134e+20,6.740802126451879e+19,12.8686,3179.0,0.247207,4.99009,M4-M10,1.400342,nan,1.400342,-0.7017167736371597,22.02634844634643,0,0,0,0
287148041,1,1,1,0.08987964697971078,0.08987964697971078,0.003625908048297438,0.003625908048297438,1.3056594232835831e+32,1.3056594232835831e+32,2.872528066707669e+19,2.872528066707669e+19,13.5178,3029.0,0.177191,5.10866,M4-M10,1.21363,nan,1.21363,nan,nan,0,0,0,0
287328866,1,1,1,0.028984824586328856,0.028984824586328856,0.010947159989336389,0.010947159989336389,4.186296117046662e+35,4.186296117046662e+35,4.977851533270492e+21,4.977851533270492e+21,12.4034,6210.0,2.14575,3.85046,FGK,1.035907,nan,1.035907,nan,nan,0,0,0,0
287329624,1,1,1,0.0031788313092199565,0.0031788313092199565,0.014201000179565177,0.014201000179565177,6.16760767336048e+34,6.16760767336048e+34,1.4679157850676776e+21,1.4679157850676776e+21,8.2206,6900.0,1.74805,4.12905,FGK,3.8156,nan,3.8156,nan,nan,0,0,0,0
287350461,1,6,7,0.11237796671034586,0.06695875772559091,0.010735855337183459,0.004536021673212202,1.012797285847613e+33,3.827555666005522e+32,9.042319944594355e+19,4.5026195337215975e+19,11.5553,3192.0,0.303905,4.92142,M4-M10,0.323365,nan,0.323365,-0.9007255091293841,28.339790202055894,0,0,0,287350462
287350462,1,6,6,0.2862061180205735,0.1560384533741587,0.013927024983657523,0.006105027743105849,2.9329909805306524e+33,7.130632020434717e+32,2.310277595138976e+20,7.3424116906447364e+19,12.2466,3196.0,0.22586,5.02092,M4-M10,0.323365,nan,0.323365,-0.5841304467993651,18.06824010871956,0,0,0,287350461
287428978,1,3,3,0.36258407270734044,0.20682695081058886,0.0048384625986098865,0.002634532159353132,nan,nan,nan,nan,13.5797,nan,nan,nan,nan,0.55165,nan,0.55165,nan,nan,0,0,0,0
287438823,2,11,15,0.7347598001169581,0.17767996816494058,0.05748511109519373,0.011031146086085781,6.172550726343248e+33,2.0674438906210073e+33,2.6001851722713907e+20,1.2825180216486183e+20,13.1282,3330.0,0.315373,4.90911,M0-M4,1.733757,nan,1.733757,-0.6856139408016246,21.776666689630655,0,0,0,0
287584993,1,4,6,0.08527458297563496,0.05510452838827281,0.015100370148303295,0.00972451117576762,3.2740845387573393e+34,1.8043888189928633e+34,1.0126622869142671e+21,5.376862150419992e+20,11.0875,3946.0,0.792874,4.42499,FGK,nan,nan,nan,-0.6219838826546457,20.26256448159082,0,0,1,0
289575374,1,1,1,0.05895210062505394,0.05895210062505394,0.004197082978648585,0.004197082978648585,5.534524913079204e+31,5.534524913079204e+31,1.9222862336397533e+19,1.9222862336397533e+19,13.0447,2881.0,0.147991,5.1788,M4-M10,0.192157,nan,0.192157,nan,nan,0,0,0,0
289840926,1,6,6,0.9928550353001464,0.48018765619304205,0.0026013498837183357,0.0017672522434080218,1.8591600993773686e+33,7.451563394056694e+32,1.2076424838012751e+20,7.008592155234501e+19,13.3099,2883.0,0.286372,4.94109,M4-M10,0.650377,nan,0.650377,-0.9647689650165909,30.661544503424288,0,0,0,289840928
289840928,1,8,8,0.32453155428179503,0.15151828604776998,0.016157349037782136,0.0035471044251377893,1.6022460683206012e+33,7.233334100076027e+32,1.162068964435637e+20,7.654786865395417e+19,12.1558,3051.0,0.389169,4.83666,M4-M10,0.650304,nan,0.650304,-1.0643539068004686,34.023917253776986,0,0,0,289840926
290027057,1,1,1,0.41759917036946115,0.41759917036946115,0.0025577038422949037,0.0025577038422949037,1.0314746494760753e+33,1.0314746494760753e+33,1.106652218583998e+20,1.106652218583998e+20,14.4841,3000.0,0.279315,4.94935,M4-M10,0.452847,nan,0.452847,nan,nan,0,0,0,0
290496318,1,17,19,0.128118300969102,0.03182061382728312,0.020334825004819194,0.007690761062853381,6.385840223193052e+33,1.2921838448004414e+33,3.685085350877949e+20,1.0581511731179789e+20,11.1946,3404.0,0.538887,4.70355,M0-M4,0.984024,nan,0.984024,-1.067094725719535,34.649437356207436,0,0,0,0
293164462,1,2,3,0.30103033969034154,0.18106966890653198,0.044603389941425514,0.015982425664028594,1.652583647809822e+33,1.0400949006615681e+33,9.938423999683225e+19,8.033883982352838e+19,12.286,3270.0,0.283103,4.94489,M0-M4,0.913935,nan,0.913935,nan,nan,0,0,0,0
293273183,2,7,9,0.012102508503873326,0.009714894547416466,0.04839771681740618,0.02310128355793921,5.965983861417871e+34,3.691227618774878e+34,1.3652659273131103e+21,9.530580698717347e+20,10.4981,5602.37,0.942725,4.48493,FGK,3.250794,1.44672,3.250794,-1.1838546768345892,39.74971742279519,0,0,1,0
293482385,1,6,8,0.1447258541449361,0.060741452109022175,0.02696117092279303,0.00912161585610401,nan,nan,nan,nan,12.892,nan,nan,nan,nan,0.80119,nan,0.80119,nan,nan,0,0,0,0
293507177,1,17,23,0.17613989263870827,0.03429520368093895,0.015451003179416656,0.00589570938435331,1.3423572420283056e+34,3.808007992015623e+33,5.471922341512894e+20,1.8082362580433958e+20,10.1154,3788.0,0.684377,4.58194,M0-M4,0.56945,nan,0.56945,-0.6649629684157923,21.670271512563396,0,0,1,0
293508236,1,2,2,0.20861578190449953,0.1321067179141576,0.019637580920778833,0.01134669199849452,2.4844754318429955e+33,2.0521086948439628e+33,2.293966861265784e+20,2.1874853714624866e+20,12.7389,3378.0,0.324159,4.89993,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
293618677,1,3,4,0.1219490465706729,0.1055168458727957,0.016700032428336807,0.008630776922773378,2.808154661102642e+33,1.5567838907420887e+33,1.6895816988492782e+20,1.1833161919342618e+20,14.1251,3272.0,0.301138,4.92445,M0-M4,0.80196,nan,0.80196,nan,nan,0,0,0,0
293970254,1,1,1,0.008663660932172839,0.008663660932172839,0.003062387342765622,0.003062387342765622,4.409704495894368e+33,4.409704495894368e+33,3.8049037600142924e+20,3.8049037600142924e+20,8.6877,5713.86,0.83282,4.60557,FGK,3.587083,1.16077,3.587083,nan,nan,0,0,0,0
294098955,1,5,7,0.046991489421086496,0.014940611045634255,0.049022927140313366,0.014255594791489449,5.399891593646803e+34,2.763303355069118e+34,1.3562901352553647e+21,6.97905471555155e+20,9.9821,5767.13,1.06725,4.39437,FGK,1.529785,nan,1.529785,-1.1665404928035445,39.20235264456842,0,0,1,0
294329266,2,22,28,0.7096650840504228,0.15524274358198348,0.015887536938930122,0.004067834707753516,1.9216675754095357e+34,2.2711587465951967e+33,7.01812916655215e+20,1.481161680412131e+20,12.2371,3311.0,0.478292,4.75647,M0-M4,0.370315,nan,0.370315,-0.9743792249988609,31.669265680665823,0,0,0,0
294667961,1,1,1,0.07292263617838143,0.07292263617838143,0.022492052734113088,0.022492052734113088,5.796430600777663e+33,5.796430600777663e+33,4.226862734192803e+20,4.226862734192803e+20,13.7249,3302.0,0.458481,4.77398,M0-M4,0.490603,nan,0.490603,nan,nan,0,0,0,0
294750180,1,16,25,0.25079516993120454,0.03764632370268166,0.05186561732137326,0.009548410813537116,1.5877680281688908e+34,2.0605154091284866e+33,6.626351026338784e+20,9.137010429555964e+19,9.015,3590.0,nan,nan,M0-M4,0.525665,nan,0.525665,-0.5246163359882418,16.752451075391846,0,0,0,0
294754396,2,15,16,0.051058258800949656,0.01819901375218426,0.020993205839305765,0.008680395995080982,8.8425040389711e+33,2.785858382603302e+33,3.494540968875189e+20,1.9041346186894646e+20,10.7083,3812.0,0.671488,4.5922,M0-M4,4.04543,nan,4.04543,-0.9672761066890124,31.4005580641113,0,0,0,0
299798795,1,11,14,0.1889875990040947,0.048694040089964516,0.03968959248362448,0.009217665166078656,3.475734369705469e+33,1.2213086068126374e+33,1.9279544099661886e+20,7.73614249870785e+19,11.556,3392.0,0.404403,4.82262,M0-M4,1.23003,nan,1.23003,-0.6766304391100718,21.59724270514337,0,0,0,0
300037002,1,2,2,1.1511731398261953,0.666653805596693,0.005713320265872179,0.003425736408881445,2.595048640220711e+32,2.436232491078545e+32,4.68307772817841e+19,4.020051945488534e+19,14.9884,2929.0,0.144019,5.18968,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
300266322,1,3,3,0.03732927142305338,0.02658149124813861,0.026118044609172865,0.01276522186659799,3.284410934317207e+33,1.738709878524358e+33,1.7340467713204414e+20,1.1089628628230024e+20,12.1585,3411.0,0.516164,4.72329,M0-M4,1.529785,nan,1.529785,nan,nan,0,0,0,0
300290733,2,4,4,0.009732537785856324,0.00826801632521532,0.00842900430885624,0.007212201186477451,2.1422749107671277e+34,1.5705110627313505e+34,6.95190178299919e+20,5.619417069052128e+20,9.6661,5961.0,0.939446,4.52975,FGK,nan,nan,nan,nan,nan,0,0,0,0
300329283,1,1,2,0.018384496355129683,0.011910535837057005,0.007483823038136056,0.006249520458928815,2.359972936890274e+35,1.6071895707508588e+35,2.9625080413512736e+21,1.8411812363926603e+21,6.3967,8466.0,1.7301,4.28415,nan,0.029814,nan,0.029814,nan,nan,0,0,0,0
300443794,1,1,1,0.0018544381497042077,0.0018544381497042077,0.001370585601298166,0.001370585601298166,3.267376299174603e+33,3.267376299174603e+33,2.4167280541705355e+20,2.4167280541705355e+20,7.289,6223.0,2.05347,3.89227,FGK,nan,nan,nan,nan,nan,0,0,0,0
300709924,1,1,1,0.5478938444349415,0.5478938444349415,0.0036796624376034493,0.0036796624376034493,1.0088366709038165e+34,1.0088366709038165e+34,3.755769053833666e+20,3.755769053833666e+20,12.3812,3386.0,0.445179,4.78581,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
300864518,1,2,2,0.023642580623725144,0.02016087961461345,0.008959782211151686,0.006245448459495545,1.800370769189201e+34,1.1373334855220471e+34,5.479141905536165e+20,3.683291987566102e+20,11.4438,4890.08,0.81033,4.52383,FGK,3.95749,nan,3.95749,nan,nan,0,0,0,0
300866996,2,14,17,0.4828087635319777,0.15959090606649068,0.01390324087186109,0.005661431379759065,3.275989854630819e+33,1.0047435330724823e+33,1.999957346511335e+20,9.086353499524014e+19,12.8447,2980.0,0.390779,4.83517,M4-M10,0.354722,nan,0.354722,-1.1516969177028948,37.03098205635129,0,0,0,0
300969581,2,9,12,0.3333749101483222,0.07022469955705232,0.017986682750588706,0.007839205152846702,2.5198035789850702e+33,1.406187016296073e+33,2.33369237354887e+20,1.1462695612864687e+20,12.4486,3512.0,0.438811,4.82561,M0-M4,1.978744,nan,1.978744,-0.9749641355782184,31.30707244169894,0,0,0,0
300972613,1,3,3,0.050432407472725746,0.025409551235475152,0.009914392448786141,0.006259875049635877,nan,nan,nan,nan,11.06,nan,nan,nan,nan,0.388077,nan,0.388077,nan,nan,0,0,0,0
302116397,1,11,18,0.06206035242177855,0.02422498966050215,0.03905474973753342,0.008974859744740193,1.0037061048935141e+35,3.511991706943449e+34,1.7331761477369316e+21,7.5757190708287e+20,9.84595,5531.0,1.04773,4.38568,FGK,0.953112,nan,0.953112,-0.845036035615155,28.530948539811043,0,1,1,0
302296434,1,7,10,2.0785832918699167,0.6181253154365935,0.05342340659122313,0.014423770887712994,9.509410321549636e+33,2.684639335572656e+33,3.303669296150711e+20,1.6227591102709675e+20,13.3521,3084.0,0.255978,4.97838,M4-M10,0.096678,nan,0.096678,-0.5938826695490927,18.915473646140875,0,0,0,0
302298728,1,6,7,0.222434697004479,0.09519845068260245,0.006515791183284698,0.004221607846911767,8.896734594352249e+32,2.619249087670505e+32,1.1504656224131537e+20,4.175595563934947e+19,12.9537,2988.0,0.221644,5.02746,M4-M10,0.173634,nan,0.173634,-0.7701533955033136,23.93397166054978,0,0,0,0
302333352,1,2,3,0.2522237003343804,0.13873843163952887,0.007488119624487843,0.004057970352083439,3.2815757876235493e+33,2.0312245649610097e+33,2.5125703507644314e+20,1.5309221417661307e+20,13.2985,3789.0,0.352685,4.87132,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
302376679,1,5,6,0.2905936375859809,0.19090621141011113,0.0069060854237034544,0.002744030294363344,8.105016036534618e+32,4.9026147431890095e+32,7.80174481447343e+19,5.333454018194594e+19,12.9488,3137.0,0.272402,4.95766,M4-M10,nan,nan,nan,-1.35172589699453,43.17828330624202,0,0,0,0
302455581,1,1,1,0.011360313037456701,0.011360313037456701,0.003176557279616434,0.003176557279616434,1.3306899413707641e+34,1.3306899413707641e+34,5.1676397464749303e+20,5.1676397464749303e+20,10.4414,5341.0,1.36397,4.13319,FGK,0.003389,nan,0.003389,nan,nan,0,0,0,0
302751788,1,1,1,0.07184739800753652,0.07184739800753652,0.002508758341529531,0.002508758341529531,2.3096587371868203e+32,2.3096587371868203e+32,3.225405764535256e+19,3.225405764535256e+19,13.4962,3194.0,0.266775,4.96459,M4-M10,0.387432,nan,0.387432,nan,nan,0,0,0,0
302965929,1,9,12,0.3920491591869615,0.051368522856693584,0.010984427907666381,0.005513225730974563,1.7190950353295485e+34,3.504501947925077e+33,7.60510913029754e+20,1.8294512831202555e+20,10.5105,3851.0,0.687709,4.57931,M0-M4,1.529785,nan,1.529785,-0.8254514613247351,26.808778141698586,0,0,0,0
303909762,1,3,3,0.06805364696667694,0.04328778813945159,0.024126545987376527,0.011227755514515825,2.6831881519818557e+33,2.0426114050209508e+33,1.6595514330824845e+20,1.4614883697983614e+20,12.005,3424.0,0.489156,4.74691,M0-M4,2.39828,nan,2.39828,nan,nan,0,0,0,0
303909865,1,1,2,0.04722574391543031,0.03282605386732681,0.011898689348083202,0.007445195642278591,7.622360283121774e+34,6.500445002044404e+34,1.6151633182227243e+21,1.1545367905242956e+21,9.1941,5477.0,1.34288,4.16426,FGK,1.063227,nan,1.063227,nan,nan,0,0,0,0
303953275,2,2,3,0.019639293687362162,0.011838945664530906,0.011288901139536348,0.005634911859820103,8.887206135882404e+33,6.006214671107627e+33,3.3813442113115246e+20,2.4027190663800668e+20,10.108,5057.0,0.795622,4.56093,FGK,1.6778635,nan,1.6778635,nan,nan,0,0,0,0
304032310,1,3,3,0.02732786443885981,0.018837765275004987,0.00993403862330292,0.006833097910851534,9.936202117158988e+32,5.7118417346380595e+32,9.964500915978004e+19,6.962754267561379e+19,11.3883,3395.0,0.409442,4.81801,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
304096841,1,2,2,0.491890014610305,0.2812003676883479,0.004469004092617534,0.0027192878324393166,1.452420444552122e+33,1.1217885904720144e+33,1.0874554008994464e+20,8.737201921327753e+19,13.5787,3283.0,0.361066,4.8632,M0-M4,0.469036,nan,0.469036,nan,nan,0,0,0,0
304098027,1,1,1,0.11983513154789761,0.11983513154789761,0.0035320387771592817,0.0035320387771592817,7.981266027153537e+32,7.981266027153537e+32,7.477045514431136e+19,7.477045514431136e+19,13.2079,3251.0,0.2882,4.93899,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
304133717,1,2,2,0.14305917336898835,0.08784105502704416,0.0029930008108517044,0.0022059881738488952,8.243922302302661e+32,6.2343715918185925e+32,8.839333569592415e+19,7.20121690483204e+19,12.4306,3369.0,0.420869,4.80764,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
304392811,1,1,1,0.1601629240127173,0.1601629240127173,0.004661429256314711,0.004661429256314711,nan,nan,nan,nan,14.0767,nan,0.111914,5.28269,nan,0.430365,nan,0.430365,nan,nan,0,0,0,0
306577678,2,4,5,0.03252237967760591,0.025761614661349234,0.022852366468429926,0.0074592847162222005,1.0766689522512578e+34,4.108596264386069e+33,3.1550185125716886e+20,1.9333793267805526e+20,11.1422,4124.0,0.655862,4.61736,FGK,nan,nan,nan,-0.5911116134229482,18.60662760582678,0,0,0,0
306736831,1,11,15,0.2996917149311606,0.0526485680265703,0.011332976315281148,0.006525417727762722,4.717510668043644e+34,1.051955012116828e+34,9.578215047682004e+20,3.790410279403046e+20,11.4935,4009.0,0.833646,4.39545,FGK,0.45433,nan,0.45433,-0.8396357149506711,27.807848547322674,0,0,1,0
306740183,1,1,1,0.009808613961063455,0.009808613961063455,0.004440604306008291,0.004440604306008291,4.243296996159873e+33,4.243296996159873e+33,2.3624675137706892e+20,2.3624675137706892e+20,10.9426,5207.0,0.802914,4.57812,FGK,3.263835,nan,3.263835,nan,nan,0,0,0,0
306826065,2,6,9,1.9764830764936088,0.3575920317535309,0.021202119229457958,0.007159871272871904,1.8884455843939356e+34,5.1796437378821643e+33,5.5199434868577835e+20,2.079382610621935e+20,13.3729,3384.0,0.359092,4.86511,M0-M4,0.743039,nan,0.743039,-0.4871433719189695,15.147810651852339,0,0,0,0
306931200,1,4,4,0.23626498289069564,0.12278187980883044,0.005366185726544772,0.003998439650229034,1.4332967587804454e+33,8.660824923503684e+32,1.2294883410370072e+20,8.066034010505984e+19,13.2118,3223.0,0.306047,4.91909,M0-M4,0.639103,nan,0.639103,-0.9936254934533786,31.626290121492556,0,0,0,0
307031724,2,4,7,0.16263618686497552,0.06117036698189209,0.024004276165110878,0.00929007240998178,2.2560447271770087e+34,9.060996613939208e+33,6.378480933016101e+20,3.69023529142889e+20,11.6752,3817.0,0.681065,4.58457,M0-M4,1.411197,nan,1.411197,-0.719968514360208,23.144078597304226,0,0,0,0
307290964,1,1,1,0.3318911470380238,0.3318911470380238,0.0006731277617449098,0.0006731277617449098,4.1160497711480296e+32,4.1160497711480296e+32,5.847275595506793e+19,5.847275595506793e+19,11.7821,3322.0,0.280377,4.94809,M0-M4,1.517037,nan,1.517037,nan,nan,0,0,0,0
307367073,1,1,1,0.11283859767992327,0.11283859767992327,0.002516114713359457,0.002516114713359457,1.1210067701514734e+33,1.1210067701514734e+33,9.587397562566302e+19,9.587397562566302e+19,13.6126,3296.0,0.434281,4.79556,M0-M4,1.33856,nan,1.33856,nan,nan,0,0,0,0
307437493,1,1,2,0.033967834891396764,0.021062540444481498,0.011032640155560332,0.006538415220333101,2.9022622583567005e+34,2.7261163689950124e+34,7.886976864270051e+20,6.201977458709919e+20,10.3523,5634.0,1.30863,4.20444,FGK,nan,nan,nan,nan,nan,0,0,0,0
307490251,1,2,2,0.00933611037003586,0.007354550679440512,0.00950021497319549,0.006991801258902846,2.6111946720961028e+34,1.6956204660052106e+34,5.6180234351001194e+20,4.6392512892754775e+20,8.8923,5818.0,1.1253,4.35672,FGK,0.764893,nan,0.764893,nan,nan,0,0,0,0
307711716,1,1,2,0.6619071651805881,0.6163188322802837,0.009300265790601957,0.0069586656911662876,3.341771993352471e+34,2.3548737155886217e+34,9.897797238781481e+20,5.986850022775846e+20,13.9363,3266.0,0.503847,4.73404,M0-M4,3.250794,nan,3.250794,nan,nan,0,0,0,0
307714152,1,1,1,0.01372758718993956,0.01372758718993956,0.007785461171696865,0.007785461171696865,5.1412930003589716e+33,5.1412930003589716e+33,2.530287901548679e+20,2.530287901548679e+20,11.1514,4470.0,0.730904,nan,FGK,2.80068,nan,2.80068,nan,nan,0,0,0,0
307715447,1,1,1,0.004139750446237468,0.004139750446237468,0.003883736632181893,0.003883736632181893,5.54958982721176e+32,5.54958982721176e+32,6.3148771880179155e+19,6.3148771880179155e+19,9.3268,4130.0,0.741539,4.51071,FGK,nan,nan,nan,nan,nan,0,0,0,0
307783859,1,1,1,0.1365855967905842,0.1365855967905842,0.002893165710373016,0.002893165710373016,3.788590365028832e+32,3.788590365028832e+32,5.552689617455332e+19,5.552689617455332e+19,13.8726,3235.0,0.219822,5.03034,M0-M4,0.583534,nan,0.583534,nan,nan,0,0,0,0
307921974,1,1,1,0.1456874955965636,0.1456874955965636,0.008483494215071871,0.008483494215071871,nan,nan,nan,nan,12.97,nan,nan,nan,nan,0.411749,nan,0.411749,nan,nan,0,0,0,0
308183430,1,4,5,0.010787910908830764,0.007751111220721067,0.007932566701564643,0.004989917936505312,8.360768476079167e+32,6.258082485822391e+32,8.925397365232881e+19,6.28342786969105e+19,9.47246,3863.0,0.625641,4.62969,M0-M4,nan,nan,nan,-2.1319507731407907,69.18721681210143,0,0,0,0
308209545,1,10,13,1.7269803560686847,0.1966647601556826,0.031794407414741536,0.006265182965910637,4.283500534297317e+34,8.11312828636521e+33,9.357126156054476e+20,2.6748500747715012e+20,12.0403,3493.0,0.688541,4.57866,M0-M4,2.638325,nan,2.638325,-0.7039970288582373,23.012646415799694,0,0,1,0
308451526,1,10,11,0.08028854319593048,0.03550070218753242,0.05560611928381468,0.013456176378024981,5.844397159627264e+34,1.1390466894286147e+34,1.0897094749297447e+21,3.7365336298125584e+20,11.1666,3844.0,0.783856,4.42045,M0-M4,0.789353,nan,0.789353,-0.7233749923855114,23.71556815833049,0,0,1,0
308543286,1,6,10,0.14532238664074057,0.053907102362018275,0.07724035758193956,0.019232646103806688,1.722686819639149e+34,7.839040625690828e+33,6.472760490554613e+20,2.5562671946204666e+20,11.323,3650.0,0.658446,4.60272,M0-M4,nan,nan,nan,-0.5945084062633278,19.261927842558237,0,0,1,0
308543986,1,1,1,0.02936939379534699,0.02936939379534699,0.004567054627656396,0.004567054627656396,2.306795246305213e+33,2.306795246305213e+33,1.4570783275611472e+20,1.4570783275611472e+20,11.62,3751.0,0.613948,4.63946,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
308662088,1,1,1,0.27593858136115984,0.27593858136115984,0.006537497972034158,0.006537497972034158,3.579664572531142e+33,3.579664572531142e+33,1.7651964550562277e+20,1.7651964550562277e+20,12.898,3319.0,0.2892,4.93784,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
309062208,1,1,3,0.2881063655264661,0.14465645743024882,0.009004961454557652,0.006927131968144297,3.42874258575587e+33,2.399797117856807e+33,1.8975180942275137e+20,1.3750585695168129e+20,13.0822,3282.0,0.367196,4.85733,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
309299238,1,3,4,1.080408968883274,0.4153223934599721,0.008409757459593664,0.004230658948010646,2.17614927442517e+33,1.9664372026885724e+33,1.6244946160810856e+20,1.4388558745126122e+20,13.5645,3004.0,0.416107,4.81195,M4-M10,0.190722,nan,0.190722,nan,nan,0,0,0,0
309472899,1,1,1,0.004527709166372344,0.004527709166372344,0.004392445760294133,0.004392445760294133,1.9544791655644217e+33,1.9544791655644217e+33,1.0879249116484769e+20,1.0879249116484769e+20,8.9103,5222.0,0.789821,4.5924,FGK,4.66781,nan,4.66781,nan,nan,0,0,0,0
309617141,2,8,9,0.3155968154612365,0.11830646880642703,0.006473944269549381,0.003406856276922039,4.024807471029348e+33,1.84437983665929e+33,2.6037304520270912e+20,1.3370917570672165e+20,12.6968,3247.0,0.518467,4.72128,M0-M4,4.92012,nan,4.92012,-0.944612843202386,30.206145542815523,0,0,0,0
309618860,1,1,1,0.0769649470514673,0.0769649470514673,0.0073687403172422936,0.0073687403172422936,1.0330101862880188e+33,1.0330101862880188e+33,9.717433661760795e+19,9.717433661760795e+19,13.385,3264.0,0.285561,4.94203,M0-M4,0.5638505,nan,0.5638505,nan,nan,0,0,0,0
309658394,1,2,2,0.0322577314571245,0.03147684975666898,0.005275377843606339,0.003926218629804091,2.1175669065710716e+33,1.4954204580168552e+33,1.599218214226095e+20,1.110502746526412e+20,12.5834,3541.0,0.603174,4.64853,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
309714906,1,4,5,0.0270287880071085,0.0121755714194515,0.019490531916340138,0.010372380869685945,4.164164920048344e+34,2.4024286442400636e+34,1.3204868767235352e+21,7.390760485481442e+20,9.238,5657.0,1.03607,4.40729,FGK,0.791498,nan,0.791498,-1.6990162589350737,57.34785464757626,0,0,1,0
309791561,1,8,10,0.8628161140912117,0.23154052594251948,0.02362272646315079,0.00719940820785039,1.975922592558738e+34,4.702588064228427e+33,5.541517367605124e+20,2.1848836514865512e+20,13.7641,3341.0,0.392442,4.83363,M0-M4,3.193762,nan,3.193762,-0.6027983035684226,19.361727553873216,0,0,0,0
311057057,1,7,10,0.17047824743513884,0.07251716798971962,0.02393478545080779,0.006989071613102091,nan,nan,nan,nan,11.704,nan,0.224,5.03679,nan,0.451268,nan,0.451268,nan,nan,0,0,0,0
311410850,1,3,3,0.2412200277110016,0.18637021048788308,0.008154218148715902,0.00441738709979087,1.8553453366709864e+33,1.3456574655026786e+33,1.8017653282649532e+20,1.3486582607814879e+20,13.6221,3255.0,0.312975,4.91165,M0-M4,1.4681,nan,1.4681,nan,nan,0,0,0,0
313890957,1,2,3,0.05991366242875044,0.04947435698832769,0.015999471166024352,0.012024736636595293,3.626303494843225e+34,2.4776737950194195e+34,9.84559989432254e+20,6.028858453388034e+20,13.0813,4501.0,0.684715,4.61831,FGK,nan,nan,nan,nan,nan,0,0,0,0
313891046,1,4,5,0.046254360410290615,0.030080684048404062,0.01994399875678099,0.009709262566568188,4.0085704455879113e+34,2.6111457993752167e+34,1.0457202465808349e+21,7.291926065382073e+20,12.056,5107.0,0.80467,4.56133,FGK,0.408171,nan,0.408171,-1.0376593994545007,34.64064028660223,0,0,1,0
313932570,1,1,1,0.007761994285710864,0.007761994285710864,0.00045122648164429773,0.00045122648164429773,4.66267183043863e+34,4.66267183043863e+34,1.063824796383028e+21,1.063824796383028e+21,8.5815,4882.0,10.2927,nan,FGK,nan,nan,nan,nan,nan,0,0,0,0
313934058,1,1,1,0.06924533354856141,0.06924533354856141,0.003761938507353479,0.003761938507353479,nan,nan,nan,nan,13.4155,nan,nan,nan,nan,0.53834,nan,0.53834,nan,nan,0,0,0,0
313934111,1,1,1,0.07751339288874498,0.07751339288874498,0.009709289859868726,0.009709289859868726,5.99711967404353e+34,5.99711967404353e+34,1.0771662562093598e+21,1.0771662562093598e+21,12.5338,4878.0,0.743551,4.59854,FGK,4.13737,nan,4.13737,nan,nan,0,0,0,0
313934132,1,3,4,0.1186431060876171,0.0628749439976247,0.012337207006100309,0.007279097949937166,nan,nan,nan,nan,13.2658,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
313934186,1,1,1,0.043510236908003166,0.043510236908003166,0.016366015894207588,0.016366015894207588,1.2932527500733176e+34,1.2932527500733176e+34,4.6721761885457685e+20,4.6721761885457685e+20,13.1731,3822.0,0.676784,4.58797,M0-M4,4.66781,nan,4.66781,nan,nan,0,0,0,0
313934195,1,1,2,0.4017074165967362,0.2534846395335932,0.009280636732507145,0.006729004681434104,7.634810590024918e+34,4.342913535838486e+34,1.3343121059962138e+21,8.546747065261509e+20,13.7897,4088.0,0.621306,4.65764,FGK,nan,nan,nan,nan,nan,0,0,0,0
313934217,1,1,1,0.07343513734558366,0.07343513734558366,0.0018878846749524622,0.0018878846749524622,3.877297110795856e+33,3.877297110795856e+33,1.6307228663335443e+20,1.6307228663335443e+20,13.5194,4273.0,0.6338,4.66024,FGK,1.182107,nan,1.182107,nan,nan,0,0,0,0
314018646,1,15,18,0.41545770046840474,0.07125243286279913,0.031098398061447947,0.00749655760063456,nan,nan,nan,nan,10.745,nan,0.262,4.99099,nan,0.858827,nan,0.858827,nan,nan,0,0,0,0
314825931,1,2,2,0.1878969053933383,0.16220696076520577,0.002225880167475095,0.0022077429425744087,1.2194392165609054e+33,1.0168933854603883e+33,1.002275479287733e+20,9.80275870550181e+19,13.447,3330.0,0.345039,4.87883,M0-M4,0.791498,nan,0.791498,nan,nan,0,0,0,0
314864866,1,6,7,1.0762314833855842,0.2124813754561433,0.007352481185314499,0.0042652020450505215,6.288088776508174e+33,1.9325725118528868e+33,3.123266024406581e+20,1.28737655384043e+20,12.7684,3365.0,0.454024,4.77794,M0-M4,4.04543,nan,4.04543,-0.8641562882134916,27.738431894511002,0,0,0,0
314865597,1,3,3,0.027598294078532426,0.02740442588680765,0.02698468790252631,0.012975246987741667,1.1089299067949615e+35,5.663173397544438e+34,1.7606145398442054e+21,1.020825007018607e+21,11.7726,5155.34,1.00739,4.37119,FGK,0.627739,nan,0.627739,nan,nan,0,0,0,0
316805931,1,5,7,0.12443390810591906,0.0573272945513151,0.010444838513812985,0.005749884424671289,2.9244097396494204e+34,7.909180401449193e+33,7.637088825966343e+20,2.980396542983031e+20,10.3198,4080.0,0.652137,4.61557,FGK,nan,nan,nan,-0.5673015783466776,18.175887264414335,0,0,0,0
316976676,1,6,8,0.6144575032047951,0.10863091426093115,0.01429944977147565,0.0045326559966207105,1.2744118403025027e+33,2.7243570990217954e+32,1.2480724820643742e+20,3.5243683306621637e+19,12.0093,3241.0,0.257512,4.97637,M0-M4,1.64004,nan,1.64004,-0.7397822541663465,22.745957349707513,0,0,0,0
316992294,1,1,1,0.3180045366583917,0.3180045366583917,0.0017634748577330201,0.0017634748577330201,8.469241501948522e+32,8.469241501948522e+32,9.956726778924848e+19,9.956726778924848e+19,12.0664,3194.0,0.291343,4.9354,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
317016534,1,1,1,0.1174064396045812,0.1174064396045812,0.0032747806404868694,0.0032747806404868694,5.142075900336091e+32,5.142075900336091e+32,6.2636758562618204e+19,6.2636758562618204e+19,13.1849,3100.0,0.30869,4.91623,M4-M10,0.666829,nan,0.666829,nan,nan,0,0,0,0
318606698,1,2,4,0.2873494670708744,0.14802792259491154,0.0028715411428518775,0.0022350556417933052,5.278823285965128e+32,3.0907334740146925e+32,6.393758188707799e+19,4.626505950420138e+19,11.7012,3197.0,0.239498,5.00082,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
319289907,1,7,8,0.006136564376049157,0.0036997336760219543,0.015951430969310926,0.009209175210672601,3.6663139135191917e+34,1.5775502704636256e+34,1.1004127491774218e+21,5.424412407794656e+20,7.6379,6217.0,1.15743,4.39026,FGK,1.240243,nan,1.240243,-1.124448418482999,37.509603974686414,0,0,1,0
319466859,1,2,2,0.010730359721967876,0.010629356170896985,0.0084653646532823,0.007177226079762181,1.1277533456467252e+34,9.906879303994307e+33,4.81146143290944e+20,4.1417988455386854e+20,9.9962,4890.0,1.01279,4.33012,FGK,3.500855,nan,3.500855,nan,nan,0,0,0,0
322051377,1,4,5,0.023117231093414372,0.009668542981303487,0.01780218211609325,0.00979464265112583,1.5542252456207815e+34,9.382231943929312e+33,4.771467703612692e+20,3.1398037661507656e+20,9.4014,5339.0,0.82959,4.56413,FGK,2.505558,2.56891,2.505558,-1.2362591378813363,40.92693627155581,0,0,0,322051381
322051381,1,2,3,1.2516573417342889,0.6005963469224037,0.009398085347668998,0.0038084372979226024,4.655714277090852e+32,4.436893927993886e+32,4.830653572555482e+19,4.691318730388282e+19,13.7448,3013.0,0.225582,5.02135,M4-M10,2.503404,nan,2.503404,nan,nan,0,0,0,322051377
325178532,1,11,14,0.040784735631562936,0.013086285731627359,0.018978936562215058,0.007167063273450287,1.062825026220196e+34,3.4777398768364624e+33,3.95067081103171e+20,1.805045333786495e+20,8.9923,4002.0,0.919762,4.30311,FGK,4.334392,nan,4.334392,-1.1026425759324043,36.20555630132821,0,0,0,0
325205605,1,2,3,0.0278204851303921,0.022461854053520677,0.03157173261494399,0.015385054985800076,3.0407611137942603e+35,1.956899536527159e+35,3.387211396095916e+21,2.3945965461062455e+21,11.9179,5598.9,1.78689,3.92951,FGK,nan,nan,nan,nan,nan,0,0,0,0
325220989,1,14,21,1.5576016122829515,0.11430851433680161,0.04870272031293527,0.009069691928918686,4.113367627136347e+34,2.7254186513601735e+33,1.1709664179599127e+21,1.2386552285444951e+20,11.8288,3252.0,0.432769,4.79692,M0-M4,1.596881,nan,1.596881,-0.7255106106947072,23.426680571779894,0,0,0,0
325525541,1,2,3,0.012947577044424976,0.010882630647990686,0.031788563660538054,0.014843068231705355,4.5686989047661216e+33,2.9077115924615885e+33,2.045763858908135e+20,1.6136355016047762e+20,10.3969,3897.0,0.703115,4.56729,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
326393023,1,3,5,0.9768906619195156,0.41271384337144923,0.011792261519164175,0.0046957030811481835,3.656397888273855e+33,1.929445602687728e+33,3.2107592818711934e+20,1.3591997882594392e+20,12.3361,3258.0,0.386568,4.83908,M0-M4,nan,nan,nan,-0.7241158228160409,23.004862675293193,0,0,0,0
326445217,1,5,6,0.010983701767441964,0.009038092929932318,0.03397500007644877,0.016096905879368923,nan,nan,nan,nan,10.4758,nan,0.606,4.69039,nan,nan,nan,nan,nan,nan,0,0,0,0
326446019,1,24,32,0.25091929724665857,0.042415324980174224,0.043437152408192334,0.00760911039559864,3.445253760968327e+33,9.302158894442807e+32,2.4600549526458407e+20,8.663358678841973e+19,10.7758,3297.0,0.473217,4.76094,M0-M4,0.80218,nan,0.80218,-0.8340157796012946,27.020614567338257,0,0,0,0
327667965,1,3,4,0.00978657140257931,0.006801914931689173,0.061076797181096446,0.022307221919932622,6.85585917613459e+34,2.4621465014391624e+34,1.477740021085434e+21,6.703854823800082e+20,8.1226,5129.0,1.10868,4.28296,FGK,0.434895,nan,0.434895,nan,nan,0,0,0,0
327724630,1,1,1,0.0022279872222984286,0.0022279872222984286,0.005451891774172193,0.005451891774172193,4.567341634172173e+34,4.567341634172173e+34,9.854267705466049e+20,9.854267705466049e+20,7.5444,9601.0,1.82906,4.30278,nan,1.189833,nan,1.189833,nan,nan,0,0,0,0
327953002,1,3,5,0.07337576692457565,0.03669421550285465,0.013657725429667868,0.00734479128624344,2.876589703282496e+35,1.9972524166558293e+35,3.280878886684896e+21,2.1310009771358353e+21,9.9969,5970.0,2.02238,3.86773,FGK,1.978744,nan,1.978744,-1.1344615102796958,38.98220993717588,0,1,1,0
327996089,1,1,1,0.028444694036951913,0.028444694036951913,0.00775809229096874,0.00775809229096874,1.8029502833488943e+34,1.8029502833488943e+34,5.553828928588184e+20,5.553828928588184e+20,11.9346,4531.0,0.963987,4.32118,FGK,1.086022,nan,1.086022,nan,nan,0,0,0,0
332487879,1,2,4,0.012924799074651844,0.009429161066293691,0.06744247356582007,0.037520432073044126,8.350681979947225e+36,4.3479195136128124e+36,2.2386399845174122e+22,1.2545476513416687e+22,4.92768,5192.0,9.25822,nan,FGK,3.95749,nan,3.95749,nan,nan,0,0,0,0
332488398,1,2,2,0.003675551042430788,0.003655841306130206,0.010888947512992124,0.00808368439338324,9.355763087079003e+33,7.49850461698919e+33,4.575360244829666e+20,3.583959856899013e+20,9.21236,5458.0,1.14862,4.29726,FGK,1.041649,nan,1.041649,nan,nan,0,0,0,0
332507607,1,1,1,0.1326338910571464,0.1326338910571464,0.006166492196646344,0.006166492196646344,5.873912950915349e+32,5.873912950915349e+32,7.46948558328287e+19,7.46948558328287e+19,13.8354,3050.0,0.235108,5.00713,M4-M10,0.087479,nan,0.087479,nan,nan,0,0,0,0
332507719,1,1,1,0.07683505310303634,0.07683505310303634,0.002910835870657013,0.002910835870657013,1.0905134297641741e+32,1.0905134297641741e+32,2.8088363418679538e+19,2.8088363418679538e+19,13.6853,2896.0,0.217384,5.03424,M4-M10,1.936643,nan,1.936643,nan,nan,0,0,0,0
332517282,1,9,10,0.5372188376048981,0.22490473606586234,0.006310294662516298,0.00243487833463902,8.543793522478738e+32,4.165668469390265e+32,7.927516437263752e+19,5.384640516742475e+19,13.2928,3052.0,0.251935,4.98371,M4-M10,0.402336,nan,0.402336,-1.017910645525405,32.35443193214567,0,0,0,0
339576478,2,16,21,0.26388615045135383,0.06337754142408883,0.030597823184412832,0.008091287057236425,7.019500506047383e+34,1.7028468787339494e+34,1.2667200664319335e+21,4.8265386535554554e+20,11.4536,4276.35,0.784677,4.47476,FGK,2.1046305,nan,2.1046305,-0.940019404763971,31.21416937821518,0,0,1,0
339607562,1,10,11,0.8988570963086215,0.18031878095073992,0.04520975551058798,0.007934959618243151,1.573244280069535e+33,6.567701834963359e+32,1.3709104898490712e+20,6.67729859874572e+19,13.0011,3044.0,0.30735,4.91768,M4-M10,0.444417,nan,0.444417,-0.7161267810421751,22.63904608956507,0,0,0,0
339633702,2,6,6,0.01678025121952909,0.00907846005671165,0.00803862071739399,0.004388047204055625,1.965291240989081e+34,1.0703319107430158e+34,8.139149558395437e+20,4.640127297148329e+20,9.503,5851.0,1.0376,4.43132,FGK,2.6577225,nan,2.6577225,-1.2048603795248771,39.67390336458832,0,0,0,0
339770560,2,4,6,0.16943857900234105,0.08436148752739676,0.07054191273643386,0.01918786486907712,7.033439226974828e+33,3.158257565447157e+33,2.240956438290813e+20,1.4370241405101756e+20,12.5532,3236.0,0.434976,4.79494,M0-M4,1.096653,nan,1.096653,-0.8018493946070597,25.52419638219047,0,0,0,0
339891888,1,1,1,0.1666193321984421,0.1666193321984421,0.0017941635575718148,0.0017941635575718148,1.9933931642832996e+33,1.9933931642832996e+33,1.3848787210945382e+20,1.3848787210945382e+20,12.7796,3443.0,0.468863,4.76479,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
340703767,1,17,20,0.12625889289179143,0.026908358287176377,0.03708244476025622,0.007564827686602181,3.518018979554113e+33,9.676635551372405e+32,2.4615932531403044e+20,8.738659475394434e+19,11.2855,3467.0,0.477742,4.75695,M0-M4,2.701958,nan,2.701958,-1.2445608177492804,40.425265604120185,0,0,0,0
340703996,1,7,9,0.9886085006329509,0.1928113711637772,0.0340395083048647,0.007467915415702302,nan,nan,nan,nan,11.327,nan,0.15476,5.16105,nan,0.943235,nan,0.943235,nan,nan,0,0,0,0
348718444,1,2,2,0.0028442443833097217,0.002698102455417379,0.006226256212330104,0.005698363622906065,1.0515310041418507e+34,9.746001561897457e+33,3.890373762329654e+20,3.3547858151376414e+20,8.4255,6094.49,1.50769,4.13835,FGK,1.282003,nan,1.282003,nan,nan,0,0,0,0
348763552,1,2,2,0.1769964901947675,0.11675355374448555,0.004685877550396515,0.004346899928637049,1.1680545622229863e+33,7.87414089280701e+32,1.3089519948131107e+20,9.455767160397242e+19,13.4934,3251.0,0.282484,4.94561,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
348839788,2,5,5,0.02116183461649443,0.018588019811266378,0.00287296695726141,0.002247162789918685,6.966806996842378e+32,5.8569791716166816e+32,9.25130575870202e+19,7.451847537068045e+19,9.29995,3797.0,0.556023,4.68875,M0-M4,0.5445424999999999,nan,0.5445424999999999,-3.5890471215933912,116.26353784112118,0,0,0,0
348841387,2,3,3,0.3888611970502496,0.29060039271538457,0.002431634388939113,0.0019558012656048077,7.090846450827528e+32,6.4070432348489006e+32,9.526822322026974e+19,8.129316741256992e+19,13.9079,3128.0,0.267966,4.96311,M4-M10,0.8743005,nan,0.8743005,nan,nan,0,0,0,0
348898049,2,11,13,0.02949963977643165,0.016040594660401065,0.07474016559161725,0.01598569506243478,6.469591007671138e+34,1.5334201796297137e+34,1.3042200644238327e+21,4.9307443796724915e+20,10.7548,5225.91,0.688798,4.71127,FGK,1.0017945,nan,1.0017945,-0.7928374961430974,25.94806886672377,0,0,0,0
348992095,2,12,18,1.2909485690568732,0.3272014092272223,0.034807477612260614,0.004645227914458958,6.709351102348847e+33,1.7917595011649944e+33,3.418517542962057e+20,1.2728206904954046e+20,12.5373,3321.0,0.335507,4.88835,M0-M4,nan,nan,nan,-0.8415051138382478,26.989798765688292,0,0,0,0
349152048,1,2,3,0.0069248358752226815,0.004872646039942713,0.008374104863995771,0.006371640568133857,3.666401257028275e+34,2.1509917388257967e+34,8.492087815236679e+20,5.294461679016796e+20,9.1309,6413.0,1.3677,4.27668,FGK,0.6654964999999999,nan,0.6654964999999999,nan,nan,0,0,0,0
349192028,2,10,12,0.1631647919174343,0.05408168642510208,0.011151310809412606,0.004655243255196224,7.777367748051213e+33,2.7112592547662686e+33,4.4354223806958023e+20,1.6581014338564604e+20,11.8214,3682.0,0.618056,4.63602,M0-M4,2.068687,nan,2.068687,-1.1222673975010733,36.42089487830571,0,0,0,0
349273863,2,3,3,0.475068203850211,0.21995836528288462,0.006010000464783588,0.005020443683488238,1.0446866204222947e+34,4.8101978432689237e+33,5.2832613892233816e+20,2.768179173055661e+20,13.6256,3229.0,0.490622,4.74563,M0-M4,2.116796,nan,2.116796,nan,nan,0,0,0,0
349518888,1,2,2,0.0439509234177397,0.03635723700014526,0.008253177282891634,0.007353545491401516,6.4181038246657385e+32,5.6519117136484844e+32,6.8765809825530675e+19,6.749526817449827e+19,12.564,3302.0,0.307978,4.917,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
349762144,2,6,6,0.416781019340295,0.19230642217857483,0.006461297404053066,0.003418823332935707,nan,nan,nan,nan,13.074,nan,nan,nan,nan,1.333507,nan,1.333507,nan,nan,0,0,0,0
350025862,1,2,2,1.7386579625340925,0.9890644583900193,0.006257538901533016,0.004624375575491332,7.762380860498312e+33,4.1672262646722365e+33,3.1616555443140126e+20,1.956877031443275e+20,13.8509,3103.0,0.228052,5.01759,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
350142099,2,13,17,0.6842627869643926,0.12865618457962025,0.012113131055778272,0.004890588457984683,1.6868033662284892e+33,4.371229416790755e+32,1.7591767292965575e+20,4.640734763573322e+19,11.6655,3257.0,0.300779,4.92485,M0-M4,1.838833,nan,1.838833,-0.8021897835438611,25.17949691276392,0,0,0,0
350146388,2,6,6,0.007780362452933042,0.0060020683812305195,0.013260876781915499,0.008812125526636343,1.9312349576668842e+34,1.4049192322792236e+34,7.271880209617702e+20,5.761090743268051e+20,9.2979,6023.0,0.956387,4.52602,FGK,2.936201,nan,2.936201,-2.4803101553659643,83.57034501165325,0,0,1,0
350190639,1,3,5,0.19651627938549232,0.10735354791830032,0.013269424523348035,0.006753516998197461,nan,nan,nan,nan,11.794,nan,nan,nan,nan,1.86892,nan,1.86892,nan,nan,0,0,0,0
350190949,1,1,1,0.09526444516979377,0.09526444516979377,0.003184860034775174,0.003184860034775174,5.889441418276713e+32,5.889441418276713e+32,8.70034598663103e+19,8.70034598663103e+19,13.9495,3361.0,0.273103,4.9568,M0-M4,2.600635,nan,2.600635,nan,nan,0,0,0,0
350215424,1,7,7,0.2944648453819353,0.1502171837927122,0.008714822156618065,0.00347014821130492,7.423768492820454e+32,4.031285613224331e+32,8.707451315581511e+19,5.2765174586351575e+19,13.2016,3019.0,0.28648,4.94097,M4-M10,0.522975,nan,0.522975,-0.9066286552106051,28.582097151223184,0,0,0,0
350223741,1,11,12,0.23902446422513776,0.06362689087997418,0.011211937984759356,0.004005254933994272,2.569429304520398e+33,7.958177360752224e+32,1.765686528132486e+20,7.46697966275454e+19,11.6235,3432.0,0.413064,4.81472,M0-M4,1.784749,nan,1.784749,-1.1427301854721035,36.77559556665448,0,0,0,0
350298948,1,1,1,0.0066716984663159305,0.0066716984663159305,0.009263034387956144,0.009263034387956144,1.3575027631632354e+34,1.3575027631632354e+34,4.29043213607743e+20,4.29043213607743e+20,9.9644,5643.94,0.937711,4.49393,FGK,nan,0.893735,0.893735,nan,nan,0,0,0,0
350520348,1,7,12,0.047411995077246694,0.01095579545528847,0.0664518067138841,0.014633692986482483,2.5919306108849883e+34,8.336434552671764e+33,6.021182762024503e+20,2.990046456639228e+20,8.4316,5032.0,0.903837,4.45017,FGK,0.93356,1.85271,0.93356,-1.0424202304726788,34.54534423311896,0,0,1,0
350584820,1,2,3,0.02532921602407781,0.017071898443964586,0.01556632224177678,0.00846324103172768,7.194293515861922e+34,3.2235279635699004e+34,1.242833150041961e+21,7.017007754716044e+20,10.4169,5669.85,0.971739,4.46729,FGK,1.582995,nan,1.582995,nan,nan,0,0,0,0
350620345,1,1,1,0.014059668663828894,0.014059668663828894,0.004184413933403103,0.004184413933403103,2.3632717485171355e+34,2.3632717485171355e+34,6.453435024272901e+20,6.453435024272901e+20,10.4395,5918.0,1.23975,4.28482,FGK,nan,nan,nan,nan,nan,0,0,0,0
350713883,2,3,3,0.05822548723757068,0.036603744050979325,0.012856042825999078,0.006181010817383567,nan,nan,nan,nan,11.877,nan,nan,nan,nan,4.790643,nan,4.790643,nan,nan,0,0,0,0
350824771,1,4,6,0.27590775282580693,0.12955113748866223,0.006960455324645227,0.0039624931732976446,2.8023494528027686e+33,1.2943772142377955e+33,1.6032965095126152e+20,9.276129486934853e+19,12.9205,3269.0,0.381181,4.84411,M0-M4,nan,nan,nan,-0.9887413388386325,31.397279286111708,0,0,0,0
350840339,1,1,1,0.15381807535624437,0.15381807535624437,0.03497360906976446,0.03497360906976446,9.828192615575429e+33,9.828192615575429e+33,3.598763121969429e+20,3.598763121969429e+20,13.9783,3286.0,0.312809,4.91182,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
354605348,1,1,1,0.043838189645629744,0.043838189645629744,0.003044777393696645,0.003044777393696645,1.9672627393361537e+33,1.9672627393361537e+33,1.3327043737003044e+20,1.3327043737003044e+20,11.5931,3826.0,0.575198,4.6723,M0-M4,0.743039,nan,0.743039,nan,nan,0,0,0,0
354606420,1,15,17,0.23385760461818056,0.0735145388441713,0.05696409368765164,0.00913577242214548,4.9308037338244425e+33,1.3920935890182057e+33,2.1652372857790916e+20,9.876428026648646e+19,11.8718,3325.0,0.365383,4.85906,M0-M4,4.66781,nan,4.66781,-0.7736123122981526,24.958726694136022,0,0,0,0
355509155,1,6,6,0.05583019540365518,0.027310841443030382,0.01772895054235689,0.006781416633355047,1.412507192886132e+33,5.375915271436535e+32,1.4898673891602353e+20,6.083305112443683e+19,11.6867,3286.0,0.390586,4.83535,M0-M4,nan,nan,nan,-0.766365224492924,24.024644885934997,0,0,0,0
355601331,2,3,4,0.3611280435428697,0.18029838066203296,0.007079974974632972,0.004924145442798448,5.310284617907757e+33,2.6206336554040825e+33,2.979600754366517e+20,1.4668343484986874e+20,12.2775,3337.0,0.37397,4.8509,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
355650859,1,3,4,0.03282479997939712,0.017591897738144378,0.020688122106556697,0.01034962457149926,1.106452074337841e+35,4.23707689471135e+34,1.8686950984040343e+21,9.237724933450746e+20,10.1622,5772.0,1.0694,4.39263,FGK,2.220054,1.7935,2.220054,-0.6294754803482686,20.687418645474974,0,0,1,0
355739089,2,6,6,0.14224679350008995,0.05809066890996976,0.010677884455921905,0.0047770435609473935,nan,nan,nan,nan,11.077,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
355766445,2,26,30,0.14765336263385684,0.03022669363621001,0.03608251289981792,0.007610759286512199,1.1252526272566053e+34,1.895662459465383e+33,5.0038768509911656e+20,1.2790975376815304e+20,10.799,3524.0,0.602747,4.64889,M0-M4,3.715193,nan,3.715193,-0.9426160553144172,30.513167285921256,0,0,0,0
355767053,2,13,15,0.621658360840574,0.09618259030940778,0.05625610831658055,0.01004883029806215,8.67199573475068e+33,1.8187178268374183e+33,3.679672979457034e+20,1.2560478521319929e+20,12.1769,3323.0,0.432961,4.79675,M0-M4,2.650992,nan,2.650992,-0.8600766232774983,27.559336286491014,0,0,0,0
358071175,1,1,1,0.011343419485949748,0.011343419485949748,0.006911881364154411,0.006911881364154411,2.31769361792307e+34,2.31769361792307e+34,8.708259891420235e+20,8.708259891420235e+20,10.5933,5494.0,1.17059,4.28353,FGK,2.395322,nan,2.395322,nan,nan,0,0,0,0
358108300,1,6,6,0.06378078076320146,0.03581644945104669,0.006954074167524287,0.0049608545253252935,1.8724035828096838e+33,1.2630866144868526e+33,1.6521882969661702e+20,1.2446434008147224e+20,12.3629,3411.0,0.542359,4.70054,M0-M4,2.045443,nan,2.045443,-0.7574810508582596,24.185585157367942,0,0,0,0
358108509,1,2,4,4.5218265328517795,1.3470460826243933,0.018353980605148056,0.010492114783116346,1.0854918658015785e+33,6.767296624600162e+32,9.452504958080411e+19,7.0479605070279885e+19,14.3672,2818.0,0.14745,5.18027,M4-M10,0.42935,nan,0.42935,nan,nan,0,0,0,0
358174980,2,3,3,0.03385227174805259,0.019997514378457745,0.0041493422797626075,0.0032433824562428273,4.607357170094103e+34,2.287342828227938e+34,9.885351434824932e+20,6.56754019280985e+20,10.5866,5824.0,1.1512,nan,FGK,2.5110775,nan,2.5110775,nan,nan,0,0,0,0
358176584,2,28,35,0.22340513617379237,0.04375435986930476,0.03711240989017815,0.005983774312509261,7.345400784090495e+33,1.6898549744614776e+33,3.493404908155095e+20,1.2587960691868133e+20,11.231,3670.0,0.527773,4.71319,M0-M4,0.90471,nan,0.90471,-1.3390256187692422,43.7802329922534,0,0,0,0
358252947,1,2,2,0.026305621016052928,0.02563342756269637,0.008957204318332806,0.007147022568644352,1.5561771931241906e+33,1.1656029045092155e+33,1.187295933882536e+20,1.1037034737981745e+20,12.2286,3315.0,0.516673,4.72284,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
358509438,1,1,1,0.096859575333597,0.096859575333597,0.0049008495744547135,0.0049008495744547135,1.3892596936074e+33,1.3892596936074e+33,1.3324714391112368e+20,1.3324714391112368e+20,13.86,3327.0,0.402838,4.82405,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
358577029,1,1,2,0.10527061787863232,0.09060870465348764,0.015023899212281817,0.007922926969789308,1.4632698781069078e+33,8.046875810959239e+32,5.551938622561944e+19,4.604590782795232e+19,13.0566,3369.0,0.260673,4.9723,M0-M4,1.685597,nan,1.685597,nan,nan,0,0,0,0
364302118,1,2,2,0.02279977948449058,0.015462770510165315,0.07613461102458449,0.05062237753183859,3.6413325985463575e+35,2.1067889631642983e+35,5.020606691866518e+21,3.1791795904788593e+21,10.3606,5813.0,1.14678,nan,FGK,1.0078235,0.672862,1.0078235,nan,nan,0,0,0,0
364327160,1,1,1,0.009913365335069847,0.009913365335069847,0.003800414604358463,0.003800414604358463,6.671106004849879e+33,6.671106004849879e+33,3.00564476418857e+20,3.00564476418857e+20,10.7777,5454.82,0.885298,4.52161,FGK,nan,1.22407,1.22407,nan,nan,0,0,0,0
364425576,1,1,1,0.005301355212570469,0.005301355212570469,0.020532936488071182,0.020532936488071182,4.202953890440078e+34,4.202953890440078e+34,1.1004242069684047e+21,1.1004242069684047e+21,9.1364,6213.0,1.1215,4.41765,FGK,1.3750035,nan,1.3750035,nan,nan,0,0,0,0
364588501,2,41,48,0.028335923829268483,0.00796592756483166,0.06389428934897554,0.01400788767272195,9.193967226662728e+34,2.732044461784925e+34,1.7461996368877086e+21,7.493768220578457e+20,9.2016,5605.0,1.22088,4.26036,FGK,2.3191315,nan,2.3191315,-0.948876237634931,32.12745605952656,0,1,1,0
364588805,1,1,1,0.008438431498487775,0.008438431498487775,0.0053906144346334275,0.0053906144346334275,6.963553270566614e+33,6.963553270566614e+33,3.6911353841597245e+20,3.6911353841597245e+20,10.5585,5504.96,0.87969,4.53618,FGK,nan,nan,nan,nan,nan,0,0,0,0
364589441,2,13,13,0.23479823826342502,0.06980274900210813,0.009994579740890831,0.0050911315546415155,9.89336141050374e+32,7.178938178830336e+32,1.0663702671665796e+20,8.543099208548445e+19,13.1005,3195.0,0.393475,4.83267,M4-M10,0.9555355000000001,nan,0.9555355000000001,-2.6984215600745225,87.70293885534082,0,0,0,0
369361542,1,3,3,0.07468536726386957,0.06483363429831511,0.00472644458998029,0.003424003900865561,nan,nan,nan,nan,13.244,nan,0.31,4.94,nan,nan,nan,nan,nan,nan,0,0,0,0
369587204,1,1,1,0.006640654536505841,0.006640654536505841,0.00490390407113193,0.00490390407113193,1.6761999474857036e+34,1.6761999474857036e+34,4.483241865322762e+20,4.483241865322762e+20,9.9602,6396.0,1.23609,4.36118,FGK,3.309899,nan,3.309899,nan,nan,0,0,0,0
369603734,1,1,1,0.07756578534114125,0.07756578534114125,0.0025328690475545476,0.0025328690475545476,1.534012409994686e+32,1.534012409994686e+32,4.080858295752404e+19,4.080858295752404e+19,13.3004,3051.0,0.241519,4.99796,M4-M10,2.092465,nan,2.092465,nan,nan,0,0,0,0
369706249,1,3,4,0.4301620292084336,0.1869449767101313,0.008773691776621205,0.004466909646052841,5.605769072357712e+33,3.1117782965983266e+33,2.299345317364661e+20,1.5780343310924854e+20,12.5618,3273.0,0.561721,4.68385,M0-M4,nan,nan,nan,-0.6578853270431753,20.937880933385586,0,0,0,0
369966331,1,1,1,0.013995752172934386,0.013995752172934386,0.018810210944495094,0.018810210944495094,1.30264376885484e+34,1.30264376885484e+34,5.678348753584053e+20,5.678348753584053e+20,11.004,4686.4,0.688073,nan,FGK,0.15214,nan,0.15214,nan,nan,0,0,0,0
370038641,1,1,2,0.007944473710208138,0.005511260096252656,0.009597538966508747,0.006437635194679606,5.029927513760937e+34,2.802838686419579e+34,9.576741386865352e+20,6.148769022460166e+20,9.037,6731.6,1.21087,4.42721,FGK,1.767588,nan,1.767588,nan,nan,0,0,0,0
370136985,1,2,2,0.015224526975127458,0.013477158205102008,0.010483330173636524,0.007834294500428694,1.0667456425053634e+34,7.24476651025705e+33,6.628445798938555e+20,4.435512549341099e+20,9.5222,4523.0,0.826346,4.455,FGK,4.92012,nan,4.92012,nan,nan,0,0,0,0
370282727,1,10,12,0.33380496162324624,0.09644062000122934,0.02948548516627847,0.006538584757056169,nan,nan,nan,nan,12.205,nan,nan,nan,nan,0.781307,nan,0.781307,nan,nan,0,0,0,0
370325560,1,1,1,0.007471968359828178,0.007471968359828178,0.008503236664951196,0.008503236664951196,1.502512478745299e+34,1.502512478745299e+34,4.8332119671741894e+20,4.8332119671741894e+20,10.5127,5858.0,0.96803,4.4916,FGK,nan,10.9553,10.9553,nan,nan,0,0,0,0
370326489,1,2,2,0.12861235129361553,0.12132722099208806,0.005033543494568541,0.003515379975142655,nan,nan,nan,nan,13.8184,nan,nan,nan,nan,0.328619,nan,0.328619,nan,nan,0,0,0,0
373985178,1,1,1,0.17754991079402146,0.17754991079402146,0.005663198320292893,0.005663198320292893,2.798964920949106e+32,2.798964920949106e+32,3.157173374804983e+19,3.157173374804983e+19,13.866,2980.0,0.164523,5.13709,M4-M10,2.638325,nan,2.638325,nan,nan,0,0,0,0
374912345,1,1,2,0.0024601209731636145,0.00213068416610511,0.029656952774011945,0.029190280391471944,6.718058266395396e+34,5.587949445356014e+34,1.573020660921468e+21,1.0406465415622682e+21,7.7391,6871.0,nan,nan,FGK,0.245116,nan,0.245116,nan,nan,0,0,0,0
375034557,1,5,6,0.005105468129576057,0.0032495237006500803,0.023562853992273,0.006798386427281849,1.8832448198033042e+34,5.699185581736732e+33,5.685958656209022e+20,2.6628952599819085e+20,5.6439,5913.0,1.04635,4.43214,FGK,1.69147,27.1518,1.69147,-0.7781201266453436,25.181097926825583,0,0,0,0
375035131,2,8,10,0.17115566542943217,0.08422620769739438,0.014460944064019803,0.006659910303583043,3.5330377185772745e+33,1.713002741231134e+33,2.0823797469263675e+20,1.2119277176545814e+20,13.4581,3226.0,0.430774,4.79871,M0-M4,0.928798,nan,0.928798,-1.297215092814907,41.976316444744896,0,0,0,0
375058105,1,6,6,0.012743770878998844,0.0064505155804521095,0.007117150306679023,0.004396085177955887,9.142231255107024e+32,7.056156503097656e+32,1.0889341517839214e+20,8.191062232586114e+19,8.4606,4114.0,0.664335,4.59947,FGK,nan,nan,nan,-1.496727611229328,48.405691324976175,0,0,0,0
376931811,1,4,5,1.1048896323264763,0.5821194979196508,0.0024201899065413694,0.0019822239624895334,nan,nan,nan,nan,14.752,nan,0.149,5.14513,nan,0.420244,nan,0.420244,nan,nan,0,0,0,0
376935746,1,3,3,0.11565163784584469,0.07626824651480926,0.008725267836753516,0.005475784464237475,2.6891747342420764e+32,1.7305990483534943e+32,4.890849321347093e+19,3.3580233563392463e+19,12.6376,3099.0,0.187965,5.08658,M4-M10,0.73852,nan,0.73852,nan,nan,0,0,0,0
377017343,2,4,7,0.13354778124848188,0.10762400624682952,0.013350021285135431,0.004181017066258387,nan,nan,nan,nan,14.202,nan,nan,nan,nan,0.758075,nan,0.758075,nan,nan,0,0,0,0
381855507,1,1,1,0.002952468860186962,0.002952468860186962,0.005734272669663882,0.005734272669663882,1.5725313062358596e+34,1.5725313062358596e+34,4.921494266487999e+20,4.921494266487999e+20,8.3639,6390.5,1.57755,4.14931,FGK,1.616826,nan,1.616826,nan,nan,0,0,0,0
381857325,1,1,1,0.007835466243630074,0.007835466243630074,0.01440337883450258,0.01440337883450258,3.5992151043109265e+34,3.5992151043109265e+34,1.0584857796220166e+21,1.0584857796220166e+21,10.191,6141.0,1.07762,4.43759,FGK,nan,nan,nan,nan,nan,0,0,0,0
381949148,1,1,1,0.0023145772054300054,0.0023145772054300054,0.0016636120458768493,0.0016636120458768493,nan,nan,nan,nan,7.36,nan,0.594178,4.65614,nan,nan,13.2556,13.2556,nan,nan,0,0,0,0
381977500,1,1,1,0.32554379325524574,0.32554379325524574,0.00768338354139933,0.00768338354139933,2.461055764098609e+34,2.461055764098609e+34,6.399856069361087e+20,6.399856069361087e+20,14.2431,3312.0,0.634654,4.62222,M0-M4,2.170426,nan,2.170426,nan,nan,0,0,0,0
381979279,1,2,4,0.029302168025191998,0.013456958774512178,0.0644339964125259,0.02513670671320049,1.5317029299854495e+35,7.383253713773063e+34,2.0527058528164915e+21,1.3740623865548555e+21,10.353,5911.0,1.18737,nan,FGK,1.9364295,2.21902,1.9364295,nan,nan,0,0,0,0
382068748,1,1,1,0.00900891105278817,0.00900891105278817,0.009494249704024092,0.009494249704024092,2.425430786926903e+34,2.425430786926903e+34,8.97781665305645e+20,8.97781665305645e+20,10.8067,5995.0,1.01593,4.46573,FGK,3.640889,1.40839,3.640889,nan,nan,0,0,0,0
382157531,1,2,2,0.5439317125319862,0.3552171860792819,0.004678523338971695,0.004030251207182816,1.970981730918078e+33,1.3879517307942333e+33,1.3840464117679466e+20,1.0602191930736186e+20,14.0171,3221.0,0.225187,5.02196,M0-M4,3.138697,nan,3.138697,nan,nan,0,0,0,0
382160308,1,1,1,0.03693009490174701,0.03693009490174701,0.004879049219121951,0.004879049219121951,2.817898571600558e+33,2.817898571600558e+33,1.75464030884173e+20,1.75464030884173e+20,10.8244,3767.0,0.617725,4.6363,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
382200946,1,2,2,0.13788218821211573,0.08973426552711883,0.0031630709284747394,0.0026739712683914057,nan,nan,nan,nan,13.01,nan,nan,nan,nan,0.836,nan,0.836,nan,nan,0,0,0,0
382243958,2,2,2,0.4328753820660513,0.24274955986577645,0.004433851240832125,0.002989255483965225,nan,nan,nan,nan,12.975,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
382258517,1,23,35,0.41064099426290857,0.036798935646611027,0.06405746264333465,0.008921656133868323,nan,nan,nan,nan,9.412,nan,0.598409,4.65255,nan,3.138697,nan,3.138697,nan,nan,0,0,0,0
382383645,1,5,5,0.18410853429352725,0.08385413965803917,0.010537472774396116,0.005044667639346662,7.509074054386863e+32,4.9959354771867875e+32,8.444150154896061e+19,6.4539099627615986e+19,12.7191,3228.0,0.323617,4.90049,M0-M4,nan,nan,nan,-2.228195918384866,72.04424165478778,0,0,0,0
382383684,1,1,1,0.022024867010118278,0.022024867010118278,0.007420544066257767,0.007420544066257767,2.374353257433697e+32,2.374353257433697e+32,3.05909734711024e+19,3.05909734711024e+19,11.9237,3180.0,0.303861,4.92147,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
382423333,1,1,1,0.0022732560233651184,0.0022732560233651184,0.0031573486558617793,0.0031573486558617793,2.3455864161781033e+33,2.3455864161781033e+33,1.1692263262139299e+20,1.1692263262139299e+20,8.1263,6049.0,1.10906,4.40123,FGK,3.459277,8.00384,3.459277,nan,nan,0,0,0,0
382424280,1,1,1,0.009146681102073435,0.009146681102073435,0.004927166745944019,0.004927166745944019,2.3841114440343992e+33,2.3841114440343992e+33,1.2147192955675505e+20,1.2147192955675505e+20,9.5382,4509.0,0.771824,4.51429,FGK,nan,1.0422,1.0422,nan,nan,0,0,0,0
382472618,1,1,1,0.029389936545120697,0.029389936545120697,0.004322892759607888,0.004322892759607888,7.003160211159567e+32,7.003160211159567e+32,7.38731682402062e+19,7.38731682402062e+19,12.3271,3459.0,0.418625,4.80967,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
382520453,1,1,1,0.003949718220477646,0.003949718220477646,0.011275399176399258,0.011275399176399258,6.559595085047129e+34,6.559595085047129e+34,1.325009529468375e+21,1.325009529468375e+21,7.8154,6805.91,1.77611,4.10348,FGK,nan,nan,nan,nan,nan,0,0,0,0
382575703,1,3,3,0.019995662852644952,0.014083839889153347,0.017256504138490763,0.007888303863102776,2.0078796663268288e+34,1.2529252234926762e+34,5.513254371683655e+20,4.552240740671304e+20,10.3028,5344.45,0.909956,4.48381,FGK,2.430297,nan,2.430297,nan,nan,0,0,0,0
382575967,1,11,21,0.09217205422538066,0.025715562468438084,0.042758531871661384,0.014799995490675476,1.751523838745472e+35,5.717816446047052e+34,2.8414638385467485e+21,1.0776760532393866e+21,9.7718,5567.13,1.00509,4.42488,FGK,nan,nan,nan,-0.7815134425234739,26.537908047214188,0,1,1,0
382624902,2,19,21,0.32869925135801104,0.07636656295014033,0.07793308914256404,0.008511877844866629,nan,nan,nan,nan,12.336,nan,nan,nan,nan,1.8727635,nan,1.8727635,nan,nan,0,0,0,0
382635553,1,5,7,0.25788684452440086,0.10655092154606634,0.03976195935211364,0.011213555152839946,1.309429249285313e+34,4.060327685278544e+33,4.405211104780579e+20,1.9764395388885303e+20,12.6484,3302.0,0.415834,4.8122,M0-M4,nan,nan,nan,-0.6441728638366592,20.604926289835614,0,0,0,0
388130395,1,1,1,0.01369380552664203,0.01369380552664203,0.007560359838622427,0.007560359838622427,nan,nan,nan,nan,11.884,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
388131944,1,1,1,0.009060724881319628,0.009060724881319628,0.004392033788763314,0.004392033788763314,2.93177325360942e+33,2.93177325360942e+33,1.6825219168385807e+20,1.6825219168385807e+20,10.7695,5020.0,0.736611,4.62267,FGK,3.790125,nan,3.790125,nan,nan,0,0,0,0
388182591,2,5,7,0.029899821882795337,0.01740355711107427,0.025931939696095134,0.009798776091916048,8.899305690890477e+34,3.004529701520254e+34,9.421739158951297e+20,6.049982852482698e+20,10.9529,5450.0,1.0083,nan,FGK,3.5082495,nan,3.5082495,-0.8821860935035934,29.092764663397286,0,0,1,0
388204750,1,2,3,0.33193549665643274,0.2503051603140091,0.016796104358099903,0.008514815977592386,nan,nan,nan,nan,13.836,nan,nan,nan,nan,2.477849,nan,2.477849,nan,nan,0,0,0,0
389051009,1,2,3,0.25409048415367874,0.2183390657068408,0.022161113769460027,0.008923579539357072,4.7906000423286796e+32,2.2349003170076014e+32,5.508758705093644e+19,3.0839417308008514e+19,13.0324,2832.0,0.133847,5.21901,M4-M10,0.143229,nan,0.143229,nan,nan,0,0,0,0
389349440,1,1,1,0.47457501089718496,0.47457501089718496,0.0017947577218140147,0.0017947577218140147,nan,nan,nan,nan,14.702,nan,0.133,5.18195,nan,0.505679,nan,0.505679,nan,nan,0,0,0,0
389426731,1,9,10,0.5302520963764282,0.08802934279618523,0.024285653469853077,0.007004185786479207,nan,nan,nan,nan,9.913,nan,nan,nan,nan,0.216085,nan,0.216085,nan,nan,0,0,0,0
389522775,1,2,3,0.04315207668177422,0.02220016340270071,0.006835900506974588,0.0030989873094809804,nan,nan,nan,nan,8.9548,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
389568266,1,3,3,0.13371790003959683,0.08076026617297387,0.005111752833543184,0.002989988028398387,8.25036571219843e+32,6.274085657250632e+32,1.0844408317834258e+20,7.488270250598972e+19,12.5384,3373.0,0.367599,4.85695,M0-M4,1.4334,nan,1.4334,nan,nan,0,0,0,0
389660501,1,11,14,0.10414311823892038,0.027114219038669705,0.06685794145543035,0.022612991458572047,1.364961609362039e+35,2.1606938392986143e+34,3.4924879714330796e+21,5.367095318535344e+20,10.9702,4288.0,0.650836,4.6372,FGK,4.440108,nan,4.440108,-0.4918064983632926,15.973946576697038,0,0,1,0
389727431,1,7,10,0.31739140812587746,0.08033218943096769,0.03223586849883321,0.007762871878720022,4.1054743933733914e+33,1.5032039040596604e+33,2.3375735687688067e+20,1.1286165566968809e+20,11.8197,3397.0,0.409951,4.81755,M0-M4,4.233592,nan,4.233592,-0.6754818640793971,21.534112471625555,0,0,0,0
391745863,1,4,4,0.23202208899693869,0.10296028520403275,0.020496532887024344,0.007282988267533997,1.435558697341995e+33,8.510132098985624e+32,1.3947102442275167e+20,8.542846877282755e+19,12.9712,3228.0,0.327043,4.89695,M0-M4,0.823731,nan,0.823731,nan,nan,0,0,0,0
391902278,1,2,2,0.011299393395693446,0.008389547396803258,0.007989618676508591,0.005191178253003323,1.8608086769439e+34,1.4601972887154742e+34,6.584486786727635e+20,6.021100285591249e+20,9.9096,6240.0,1.08162,4.4527,FGK,nan,nan,nan,nan,nan,0,0,0,0
392756613,1,22,27,0.04053069042805249,0.009364222859036809,0.029072657950749814,0.005423702780231641,nan,nan,nan,nan,7.727,nan,0.690694,4.57697,nan,nan,nan,nan,nan,nan,0,0,0,0
393490554,1,6,6,0.19950670263620118,0.10947094848992785,0.006233871155218021,0.0034670068954136715,1.7103472064816355e+33,7.142167985488286e+32,1.6702119286622703e+20,8.352251812736528e+19,12.9735,3194.0,0.341071,4.88277,M4-M10,0.422377,nan,0.422377,-0.736215014617706,23.308197757716954,0,0,0,0
393891178,1,12,13,0.2232204927565271,0.06369948631162668,0.007841434489314245,0.004520063225371846,nan,nan,nan,nan,12.53,nan,nan,nan,nan,0.635963,nan,0.635963,nan,nan,0,0,0,0
394136141,1,14,16,0.08759938408896921,0.020319506826562056,0.012552987408773066,0.0049374392051542045,nan,nan,nan,nan,10.4058,nan,nan,nan,nan,0.697488,nan,0.697488,nan,nan,0,0,0,0
394136313,1,1,1,0.0018625634388797449,0.0018625634388797449,0.00832720231845323,0.00832720231845323,1.7536633889955675e+34,1.7536633889955675e+34,5.465496988883228e+20,5.465496988883228e+20,7.7179,5953.0,1.89051,3.92234,FGK,nan,nan,nan,nan,nan,0,0,0,0
394137224,1,17,24,0.8012695917244073,0.07138748153035228,0.028068595179572664,0.007783463376374561,7.036824680462928e+33,1.4879964260441613e+33,1.6810854466645793e+20,8.924123169357359e+19,10.1543,3439.0,0.634621,4.62224,M0-M4,nan,nan,nan,-1.0072172172350398,32.80465954628413,0,0,0,0
394137792,1,6,6,0.009510512551887756,0.005044794103265963,0.02605006416888779,0.014043910920486945,6.727708393346725e+34,3.5147514324524394e+34,1.5960630066229857e+21,9.085725310322628e+20,8.8755,6656.2,1.21234,nan,FGK,1.00577,nan,1.00577,-1.2024452458634904,40.52878414530381,0,1,1,0
394210384,1,13,20,0.08642956704593464,0.018865682932200253,0.04361703973939352,0.011386479830041535,2.520121695543016e+34,8.135189527163388e+33,6.730442946945656e+20,3.075497349785084e+20,9.1578,4581.0,0.824882,4.46262,FGK,2.558938,nan,2.558938,-0.7533234793602093,24.92983724999776,0,0,1,0
394230613,1,1,1,0.06302079146635885,0.06302079146635885,0.003628183619936492,0.003628183619936492,7.784461383673129e+32,7.784461383673129e+32,7.564390864964035e+19,7.564390864964035e+19,13.6875,3179.0,0.442822,4.78792,M4-M10,1.077186,nan,1.077186,nan,nan,0,0,0,0
394230953,2,11,13,1.3789532411434686,0.34626912638749757,0.010765063138051575,0.0043397256970446095,3.7151058987367535e+33,1.4628031131448377e+33,2.328861200546977e+20,1.1306547221316678e+20,13.9923,3096.0,0.342976,4.88088,M4-M10,0.5133665000000001,nan,0.5133665000000001,-1.421473547126337,46.06429903883393,0,0,0,0
394244919,1,4,6,5.031076184437989,1.063034791583841,0.014364684729743737,0.006603874674886582,2.7691991588119453e+33,8.750101024013575e+32,1.6458626917788762e+20,6.999163267955169e+19,13.8156,2970.0,0.190475,5.08168,M4-M10,nan,nan,nan,-0.5294555070013759,16.337284514353424,0,0,0,0
394275759,1,7,8,0.0662598330549572,0.04253299319542145,0.012081010299391222,0.006255588563344576,3.2027156351862833e+33,2.0783323932255864e+33,2.1842431639998382e+20,1.44103832297589e+20,12.0629,3433.0,0.567039,4.67928,M0-M4,0.933711,nan,0.933711,-1.196447922375562,38.949560992746015,0,0,0,0
394356010,1,7,9,1.3673192316401348,0.5205658258931821,0.01847451755211279,0.005109736482113965,2.067708043445148e+33,3.7532341201729165e+32,1.5319342352572206e+20,3.788897589056846e+19,13.4635,2841.0,0.136648,5.21072,M4-M10,nan,nan,nan,-0.5988000600773998,18.473945360880673,0,0,0,0
394580636,1,2,4,0.39115510774946616,0.17308594134863733,0.003476480705778351,0.0020485074021374047,nan,nan,nan,nan,11.95,nan,nan,nan,nan,0.282623,nan,0.282623,nan,nan,0,0,0,0
394632679,1,10,14,0.30887835051227086,0.07506233843943948,0.013970412382186524,0.0044965754985965885,nan,nan,nan,nan,11.56,nan,0.264,4.98967,nan,nan,nan,nan,nan,nan,0,0,0,0
394680557,1,1,1,0.3322906197237978,0.3322906197237978,0.004159446857277604,0.004159446857277604,2.9171193395857805e+33,2.9171193395857805e+33,1.7475530587664672e+20,1.7475530587664672e+20,13.1406,3285.0,0.300705,4.92493,M0-M4,3.309899,nan,3.309899,nan,nan,0,0,0,0
396697136,1,4,4,0.01566219809055509,0.013015515969057876,0.012831298418009458,0.00830447908353359,1.7324793652369556e+34,1.021560944427732e+34,6.17718812509594e+20,3.969074591883736e+20,10.7584,4931.0,0.834334,nan,FGK,1.37912,1.39094,1.37912,nan,nan,0,0,0,0
396722785,1,4,5,0.145735799313771,0.07915084165514298,0.022850629209208162,0.008577785912317016,6.730916892209311e+33,2.7750442721726834e+33,2.641921446201015e+20,1.6492475796374743e+20,13.4338,3320.0,0.422461,4.8062,M0-M4,1.492168,nan,1.492168,-0.6442846499004051,20.42242669697272,0,0,0,0
399570848,1,3,3,0.1141876846292392,0.0721046881478903,0.008880058258540786,0.006062915390807067,1.169760753107432e+33,6.998833963922058e+32,1.125510863012279e+20,7.87914949106583e+19,12.8436,3269.0,0.293094,4.93341,M0-M4,0.545043,nan,0.545043,nan,nan,0,0,0,0
401838575,1,4,8,2.254050512846496,1.073710492885076,0.042550988331137275,0.009694832704242855,1.072179612636752e+34,2.4955871457383585e+33,3.98687295034437e+20,1.3910257801148147e+20,14.0274,2840.0,0.206724,5.05202,M4-M10,0.314956,nan,0.314956,-0.46779367774391156,14.60559861092459,1,0,0,0
401840741,1,12,18,0.07016889477908288,0.013307029973439376,0.0671972078807689,0.02147484911289198,1.470263833194119e+35,3.9499905790618247e+34,2.0531864646900426e+21,8.108654294785195e+20,8.6585,5306.0,1.27415,4.18667,FGK,1.236557,1.21669,1.236557,-0.7272031877260708,24.445114348208822,0,1,1,0
402294760,1,1,1,0.010690162698950767,0.010690162698950767,0.011303485479019758,0.011303485479019758,6.771987559772511e+35,6.771987559772511e+35,7.774030448812064e+21,7.774030448812064e+21,8.2451,4817.0,6.53742,nan,FGK,0.9597105,nan,0.9597105,nan,nan,0,0,0,0
402313695,1,1,2,0.1298897892931171,0.0778871162948367,0.019330396676369974,0.010345979852283384,1.0563155365587314e+33,6.875053076014183e+32,9.807799946429927e+19,6.79045664686313e+19,12.6483,3310.0,0.306831,4.91824,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
402313808,1,4,4,0.10608934858627014,0.06466023239985466,0.004971576233190907,0.0033205757434137013,nan,nan,nan,nan,8.303,nan,nan,nan,nan,3.95749,nan,3.95749,nan,nan,0,0,0,0
402317932,1,1,1,0.02954914604519077,0.02954914604519077,0.005198214902787922,0.005198214902787922,1.512090743600192e+33,1.512090743600192e+33,1.2863092436973974e+20,1.2863092436973974e+20,12.0282,3572.0,0.536669,4.70547,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
402317982,1,1,1,0.0725793200752434,0.0725793200752434,0.006133983325488331,0.006133983325488331,9.902294229515833e+32,9.902294229515833e+32,9.440882044444611e+19,9.440882044444611e+19,11.9778,3200.0,0.35812,4.86604,M0-M4,0.300403,nan,0.300403,nan,nan,0,0,0,0
402319281,1,5,6,0.07185458816317963,0.04404146115737868,0.012358235218770063,0.005283754801517312,6.133927607083271e+33,3.385194931998775e+33,3.7168050565699364e+20,2.1301226354653007e+20,10.3052,3723.0,0.641207,4.61681,M0-M4,0.309838,nan,0.309838,-1.059639924689659,34.500074710626045,0,0,0,0
402339590,1,1,1,0.03316764141260224,0.03316764141260224,0.009865291045670667,0.009865291045670667,1.269102175850602e+36,1.269102175850602e+36,7.486676535452329e+21,7.486676535452329e+21,9.8908,5047.0,4.79729,nan,FGK,3.309899,nan,3.309899,nan,nan,0,0,0,0
402341182,1,1,2,1.0334049608995417,0.5779363173597516,0.012518619915365396,0.006620351404651975,3.311867698158813e+32,2.548171233996934e+32,4.234848665363093e+19,3.3636527670175117e+19,14.2299,2913.0,0.150993,5.17081,M4-M10,0.290342,nan,0.290342,nan,nan,0,0,0,0
403121294,1,11,15,0.02426560176022355,0.007290135220999733,0.05411702603213777,0.013124171748340335,4.6003346006067355e+34,2.0489232530253197e+34,1.229539067206849e+21,6.028756909474567e+20,8.2995,5488.0,1.24069,4.23301,FGK,1.533813,nan,1.533813,-0.7585200312650665,25.300891472176076,0,0,1,0
403121771,1,1,1,0.004315922178132902,0.004315922178132902,0.0035313091585823333,0.0035313091585823333,2.788559571323852e+32,2.788559571323852e+32,3.880834144866474e+19,3.880834144866474e+19,8.89413,3755.0,0.637674,4.61972,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
403138334,1,6,6,0.14065374608942596,0.05322373562163663,0.009533391224202646,0.004501394270800007,nan,nan,nan,nan,11.598,nan,nan,nan,nan,0.168716,nan,0.168716,nan,nan,0,0,0,0
403191366,1,1,1,0.007496373558205217,0.007496373558205217,0.004552188810589275,0.004552188810589275,6.390005052261841e+34,6.390005052261841e+34,1.2788731234112137e+21,1.2788731234112137e+21,8.4724,6958.0,1.99181,4.02142,FGK,nan,nan,nan,nan,nan,0,0,0,0
403236288,1,3,4,0.08226931049105173,0.04865096610411149,0.012042954022573459,0.0055909542045700835,1.3804102237574195e+34,8.897852223820134e+33,5.388731021638706e+20,3.626206843412572e+20,11.1193,4636.13,0.653476,4.67684,FGK,nan,nan,nan,nan,nan,0,0,0,0
403237836,1,14,20,0.20484854335322195,0.04244483626815209,0.07890184011706548,0.009960384058539409,1.880333334960828e+34,2.6557554573523427e+33,5.2010502324049917e+20,1.4362384631062458e+20,10.5282,3530.0,0.619429,4.63488,M0-M4,0.426865,nan,0.426865,-0.8766841941728292,28.58822064095675,0,0,0,0
403266307,1,2,2,0.004536472807989694,0.003367519345698672,0.00428061690550296,0.0036750304939063907,4.010121314570039e+33,3.260110499840838e+33,2.330944384406509e+20,2.203513197086359e+20,7.3181,5922.0,0.995105,4.47575,FGK,nan,nan,nan,nan,nan,0,0,0,0
404768019,2,8,9,0.04356084169737214,0.016955831911567326,0.021888155158060155,0.008378680760924927,1.2023446377572193e+35,2.487963767986946e+34,1.913400747391731e+21,6.326771330315349e+20,9.5851,5390.0,0.908601,4.49445,FGK,0.720434,nan,0.720434,-0.660863864186837,21.44683523299511,0,0,0,0
406276109,1,1,1,0.08988602764508302,0.08988602764508302,0.002541781677164589,0.002541781677164589,6.422035738850905e+32,6.422035738850905e+32,6.694656203793567e+19,6.694656203793567e+19,13.8137,3200.0,0.406188,4.82099,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
406277015,1,11,13,0.21924397680995555,0.05848089252273459,0.021910513147354344,0.007546725075489754,9.750114518834783e+34,1.2718775287258466e+34,1.484396565667087e+21,3.146981143185321e+20,9.9869,3857.0,0.698489,4.57088,M0-M4,nan,nan,nan,-0.4658817098563657,14.929196029128288,0,0,1,0
406344319,1,2,3,1.367826418683825,0.627057908988332,0.010570474793654118,0.004678916979408127,8.82456653388701e+32,6.987217858364327e+32,7.168425353480207e+19,5.2826151382741746e+19,13.4888,3037.0,0.197406,5.06861,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
406403791,1,10,15,0.07683439711361253,0.02215030285338719,0.042387449690355815,0.010997408504423541,9.930453399508634e+34,2.6311549105927696e+34,1.508248075105159e+21,5.458289544843093e+20,9.8379,4837.0,1.01626,4.32168,FGK,4.13737,nan,4.13737,-0.6845180260162941,22.74373874098394,0,0,1,0
407624075,1,1,1,0.2423164809823462,0.2423164809823462,0.004553451128364327,0.004553451128364327,3.5032396659497236e+33,3.5032396659497236e+33,2.000735860138543e+20,2.000735860138543e+20,13.6225,3125.0,0.423219,4.80552,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
409141581,1,13,16,0.14735701148065278,0.039122099501041,0.07381548110484777,0.00973278355618725,1.2470226217200236e+34,3.880389869571361e+33,4.97277008956976e+20,2.200223914239647e+20,10.8935,3900.0,0.613568,4.63978,M0-M4,2.71708,nan,2.71708,-0.9898932482850507,32.51435761881805,0,0,0,0
410153553,1,1,1,0.023144953696323255,0.023144953696323255,0.004171311361401778,0.004171311361401778,4.582112886494781e+31,4.582112886494781e+31,1.7530134493448038e+19,1.7530134493448038e+19,11.9238,3004.0,0.188624,5.08528,M4-M10,0.462555,nan,0.462555,nan,nan,0,0,0,0
410213494,1,2,2,0.13499524505159588,0.0829570983198786,0.0026417915724100197,0.0020699603735404057,4.451802726394512e+32,3.1177513784888472e+32,6.4767123511878844e+19,4.780318728199142e+19,12.6627,3157.0,0.360781,4.86348,M4-M10,0.443977,nan,0.443977,nan,nan,0,0,0,0
410214984,1,7,8,0.03567884475577691,0.014655706008676495,0.014829166259244238,0.00864885958791652,1.4768182533839313e+34,8.390072508032337e+33,6.735318054606956e+20,3.663415261885124e+20,8.7568,4658.0,0.847934,4.45057,FGK,nan,nan,nan,-1.3553026046508736,45.05150291935138,0,0,0,410214986
410214986,1,7,9,0.015235370523813893,0.0061590120512508804,0.015577853708197975,0.009130826111363696,1.569240028012716e+34,8.021335367501639e+33,5.692511567071138e+20,3.614537741427803e+20,7.8541,5414.0,0.951985,4.45393,FGK,nan,nan,nan,-1.692188578970476,56.489717996783746,0,0,0,410214984
410421717,1,10,16,0.26943671490982785,0.08575218135963888,0.06862277244282526,0.01664942027220904,4.0837174330437944e+33,1.8478919860015868e+33,2.3904303127749132e+20,1.1049377300012923e+20,11.8325,3258.0,0.446698,4.78446,M0-M4,0.984024,nan,0.984024,-0.8744426779348665,28.37724957995414,0,0,0,0
410441676,1,2,3,0.003449594374232396,0.003168241845373617,0.0034004020811345074,0.0026469514857820862,7.018283813990035e+33,5.233632831190547e+33,2.988515014934359e+20,2.461794497840698e+20,6.007,5682.35,1.63623,nan,FGK,1.00577,nan,1.00577,nan,nan,0,0,0,0
410486022,1,1,1,0.009268076153981574,0.009268076153981574,0.010922277058918737,0.010922277058918737,1.4601452831051777e+35,1.4601452831051777e+35,1.6370583565868e+21,1.6370583565868e+21,9.3384,7818.0,1.60054,4.29905,nan,0.024488,nan,0.024488,nan,nan,0,0,0,0
419010038,1,5,6,0.009383220702519571,0.0065419661422688,0.01824347971541304,0.00800616410317149,2.9312496538561816e+34,1.5309499907137273e+34,7.370563566319043e+20,5.156648348550844e+20,9.10368,5629.0,1.16485,4.30422,FGK,1.950585,nan,1.950585,-1.3564998573665838,45.34979478062706,0,0,1,0
419667825,1,1,1,0.0603576993350973,0.0603576993350973,0.0024287200861911433,0.0024287200861911433,1.054288248444248e+33,1.054288248444248e+33,9.137518057531399e+19,9.137518057531399e+19,12.0009,3508.0,0.47172,4.76226,M0-M4,4.940986,nan,4.940986,nan,nan,0,0,0,0
421919895,1,1,1,0.10817228795491639,0.10817228795491639,0.004111952771249367,0.004111952771249367,8.38368120673921e+31,8.38368120673921e+31,2.424791479185102e+19,2.424791479185102e+19,14.4849,2856.0,0.144144,5.18933,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
421951793,1,5,6,0.1881611822062392,0.11131767114751155,0.011575135603972626,0.004250303181938463,2.5179473276003694e+33,1.0851575879669425e+33,1.4524155973620308e+20,8.681233570633122e+19,12.4259,3412.0,0.369485,4.91566,M0-M4,1.28881,nan,1.28881,-0.9126378079638927,29.108209049267273,0,0,0,0
425933644,2,23,32,0.31440355242860124,0.08052366755975111,0.038600416522097766,0.005584617348210714,9.926141583154067e+33,1.6213653603371378e+33,4.527084258397406e+20,1.1661895079826797e+20,11.3983,3264.0,0.506531,4.73169,M0-M4,0.486121,nan,0.486121,-1.1540174221507213,37.533366715281076,0,0,0,0
425934574,2,6,6,0.0049219474031001985,0.0036008399004544955,0.007720831870706844,0.004142139658199285,8.051614149683532e+33,5.43334029723822e+33,4.4967488541431294e+20,2.90437120455032e+20,6.9538,6147.0,1.10988,4.4157,FGK,2.4524974999999998,2.54304,2.4524974999999998,-2.411325527298304,80.05151558250861,0,0,0,0
425937691,2,10,12,1.4775548245762706,0.3784610112924822,0.007273338763054921,0.0029844362355512313,1.935472060135988e+33,7.526003493182003e+32,1.3983780574313246e+20,7.394959465441926e+19,13.1772,2877.0,0.322573,4.90157,M4-M10,0.2006655,nan,0.2006655,-1.0974152718316912,34.97625096072029,0,0,0,0
425938795,2,36,44,1.1205556508080368,0.12663048883709999,0.04001671673800751,0.006599848521474699,4.446735859445885e+33,9.493139419715162e+32,1.6014271213373738e+20,7.773701512651686e+19,12.138,3310.0,0.356976,4.86715,M0-M4,2.092465,nan,2.092465,-1.0600850546545397,34.318326689744254,0,0,0,0
425940082,2,8,11,0.38194051925863093,0.057579846167709565,0.012648922630922262,0.006125550930862298,6.12529804471721e+34,1.8305179960984974e+34,1.236723763533019e+21,5.015540957099225e+20,8.378,4376.0,1.17458,4.13081,FGK,0.377135,nan,0.377135,-0.6888559172725953,22.401122751540512,0,0,0,0
425976940,2,12,16,0.02797318378080864,0.009675975246020442,0.04463235471631204,0.013316968694695718,9.057355062343974e+34,1.4698815315967546e+34,1.862831460916882e+21,4.7575813980987084e+20,9.2526,5108.0,0.820204,4.54472,FGK,1.2598384999999999,nan,1.2598384999999999,-0.7778173919211449,25.502786957794523,0,0,1,0
426011964,1,7,10,1.8107339589231999,0.35621660263885946,0.019586240347559476,0.004566023281097975,4.0999701759165616e+33,7.819876665414793e+32,2.6071487494700856e+20,7.458274572182818e+19,12.7864,3034.0,0.391858,4.83417,M4-M10,nan,nan,nan,-0.9384941793714976,29.993245479340214,0,0,0,0
426018060,2,4,5,0.29498017620888883,0.15873088278381509,0.01205413442843226,0.004097984526784559,2.4240616065862935e+33,1.664026986456274e+33,1.9953013392462958e+20,1.109467153766578e+20,12.1824,3297.0,0.438879,4.79144,M0-M4,nan,nan,nan,-0.9017307999633647,28.59728536124559,0,0,0,0
431383040,1,7,10,0.5709327974206672,0.15003494283311244,0.06327867715617719,0.010829936441447679,1.5500126306181045e+33,5.534874409260741e+32,1.4729686159721696e+20,5.5978029797807145e+19,12.4888,3127.0,0.256134,4.97817,M4-M10,nan,nan,nan,-0.7079136027037527,22.25579135536547,0,0,0,0
431479577,1,1,1,0.15531620892261602,0.15531620892261602,0.002550863873109483,0.002550863873109483,6.856409620457986e+32,6.856409620457986e+32,8.845322059106619e+19,8.845322059106619e+19,13.5511,3147.0,0.31863,4.90568,M4-M10,0.596867,nan,0.596867,nan,nan,0,0,0,0
434096244,1,11,16,0.16090376595578676,0.03540942252438369,0.06921058074516173,0.022033631535114107,1.6279853076485395e+35,6.146569828185695e+34,2.231199217624211e+21,1.0592352467783683e+21,9.6694,4952.0,1.00773,4.3452,FGK,1.582995,nan,1.582995,-0.8652682224168514,29.37168379178225,0,1,1,0
434097152,1,5,7,0.1741915810066465,0.0662783613342338,0.012496199655217076,0.005108101638178333,1.1999840413218294e+33,5.670630608703862e+32,9.613462520778972e+19,5.337208856804222e+19,12.4577,3205.0,0.374616,4.85029,M0-M4,4.907685,nan,4.907685,-0.9093315914333943,28.927154333613977,0,0,0,0
434101013,1,6,7,0.06459657612768216,0.044033699306813764,0.012269403820838295,0.005427705936251717,6.885131722102264e+33,4.8212469632574764e+33,3.1810877955354506e+20,2.2705910801301058e+20,12.2172,3861.0,0.69047,4.57714,M0-M4,2.67712,nan,2.67712,-2.2526670446618677,74.93023582155003,0,0,0,0
434101713,1,20,29,0.04864536873597767,0.011667428299313592,0.05662952052508372,0.013322748210460422,1.1177359408270926e+34,2.877493541253824e+33,4.583817294291459e+20,1.5851657922840042e+20,8.8813,3821.0,0.80433,4.39805,M0-M4,nan,nan,nan,-0.8537929168073769,28.041779307604063,0,0,1,0
434103039,1,3,3,0.01937286896241445,0.009711599732910985,0.007538156438707389,0.004696711059019503,nan,nan,nan,nan,8.23,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,0,0
434105094,1,1,2,0.5118168254319396,0.34591087516090235,0.0023857321328650182,0.002014089260040347,3.325950809038598e+32,2.0563601613047457e+32,5.148480233816513e+19,2.9606223191775932e+19,13.6343,2839.0,0.185013,5.09245,M4-M10,4.970497,nan,4.970497,nan,nan,0,0,0,0
434106919,1,2,2,0.04122522623223653,0.02819480399535928,0.008001251235874602,0.007423890813133876,1.843352931438371e+33,1.3253050053013004e+33,1.4690071621988614e+20,1.2907989212946609e+20,11.7281,3527.0,0.478568,4.75622,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
434109088,1,1,1,1.7425066201648332,1.7425066201648332,0.0007519879817502275,0.0007519879817502275,3.256249471435443e+32,3.256249471435443e+32,4.201402920996289e+19,4.201402920996289e+19,14.4175,2830.0,0.174764,5.11388,M4-M10,nan,nan,nan,nan,nan,0,0,0,0
434109160,1,1,1,0.07256694000288783,0.07256694000288783,0.0020653592466804848,0.0020653592466804848,nan,nan,nan,nan,12.693,nan,0.3,4.95105,nan,nan,nan,nan,nan,nan,0,0,0,0
439399707,1,2,3,0.01874761673862989,0.014431286404655482,0.07501544754540615,0.045337554902342904,1.355843563440089e+36,7.375545672910051e+35,9.450900786216436e+21,4.3694623078185587e+21,8.88446,7994.0,1.61413,4.3073,nan,1.65495,nan,1.65495,nan,nan,0,0,0,0
441024908,1,2,2,0.14304405727874914,0.09664971905263103,0.004763478659788401,0.003203858686493801,1.1147223512945886e+33,1.1129887499686278e+33,1.1897399389476913e+20,9.699588035952119e+19,12.1158,3430.0,0.442165,4.7885,M0-M4,nan,nan,nan,-0.6597011641657009,20.73306595062185,0,0,0,0
441051650,1,15,18,0.27873435859514484,0.0504045814316037,0.008391583140725589,0.0042162448921795916,1.4573271366629673e+33,4.575385816534798e+32,1.1159978171668614e+20,5.386148965273629e+19,10.8206,3326.0,0.360044,4.86419,M0-M4,3.500855,nan,3.500855,-0.9937834608152372,31.81592405627625,0,0,0,0
441054134,1,1,2,0.007245915497769602,0.0070233857344713085,0.019903113516185972,0.012358975424593976,6.695216481696162e+34,4.31176882276042e+34,1.5020891454403395e+21,1.0742545038289999e+21,8.84458,5832.0,1.48743,4.1148,FGK,3.873286,nan,3.873286,nan,nan,0,0,0,0
441054736,1,8,8,0.183181538051352,0.08254021336958377,0.009574312331561254,0.004254087298845775,1.2206269262269387e+33,4.398649309843179e+32,1.00907855115301e+20,5.3978857198063485e+19,10.4853,3279.0,nan,nan,M0-M4,nan,nan,nan,-0.9060890041628269,28.716154084531816,0,0,0,0
441056236,1,15,18,0.06517272403170989,0.01674576781081761,0.06232395040053717,0.01160079999627666,nan,nan,nan,nan,9.704,nan,0.406,4.84874,nan,0.43431,nan,0.43431,nan,nan,0,0,0,0
441082917,1,4,4,1.5536344594460405,0.6626230561434845,0.014079509203921172,0.006467393044500201,1.5409652365501377e+34,7.38440771932384e+33,7.173921446626478e+20,3.458689811219682e+20,14.1546,3120.0,0.357329,4.86681,M4-M10,nan,nan,nan,-0.6126249720759254,19.599137139150955,0,0,0,0
441110177,1,1,1,0.00410163218812527,0.00410163218812527,0.0014355480377256907,0.0014355480377256907,1.291584155188975e+33,1.291584155188975e+33,1.8398870505368315e+20,1.8398870505368315e+20,8.5943,5470.0,1.00472,4.41625,FGK,nan,nan,nan,nan,nan,0,0,0,0
441125193,1,2,2,0.00405386646900609,0.004044094709608218,0.021203282296298066,0.016225891459772705,3.7551056255736565e+35,3.0526498803403978e+35,3.9091481668311245e+21,3.8783100568711043e+21,8.9482,4891.0,6.15103,nan,FGK,2.193307,nan,2.193307,nan,nan,0,0,0,0
441398770,1,48,91,1.3157671110331857,0.04450918068978788,0.07009566112293363,0.009973569086548213,nan,nan,nan,nan,7.396,nan,0.649342,4.61013,nan,0.78152,nan,0.78152,nan,nan,0,0,0,0
441420236,1,28,46,0.046403728736195846,0.008656882927919897,0.07554898980987629,0.012723968029756437,nan,nan,nan,nan,6.755,nan,0.698009,4.57125,nan,nan,nan,nan,nan,nan,0,0,0,0
441423591,1,6,6,0.10330139232091357,0.04873810307132472,0.006432157079384443,0.004556577420179386,4.454853073680905e+34,1.9582018593766805e+34,9.807062149030954e+20,5.720587749448929e+20,11.3844,4331.0,0.997853,4.27244,FGK,1.00577,nan,1.00577,-0.8283063859183664,27.370028935091373,0,0,1,0
441461724,1,2,2,0.08675221942407119,0.06044816430271051,0.007129675284535373,0.004064493122216328,1.1936477171885232e+33,8.442872832538237e+32,9.95256325683531e+19,7.605047395480989e+19,12.6525,3357.0,0.47268,4.76142,M0-M4,3.715193,nan,3.715193,nan,nan,0,0,0,0
441469231,1,1,1,0.005211841782425796,0.005211841782425796,0.014519794636622833,0.014519794636622833,2.18597685171894e+34,2.18597685171894e+34,8.570454836147601e+20,8.570454836147601e+20,9.26468,6022.0,1.00472,4.48125,FGK,nan,nan,nan,nan,nan,0,0,0,0
441490000,1,1,1,0.4397349858839026,0.4397349858839026,0.001357055601113139,0.001357055601113139,nan,nan,nan,nan,13.478,nan,0.147,5.14912,nan,0.529825,nan,0.529825,nan,nan,0,0,0,0
444151146,1,3,5,0.24147347327774332,0.15480419423266814,0.005797695323597035,0.00445202409754081,nan,nan,nan,nan,13.542,nan,0.195,5.0732,nan,2.092465,nan,2.092465,nan,nan,0,0,0,0
444153368,1,2,2,0.017850530818961916,0.01587676800845144,0.012434773257210565,0.012051148848891463,1.035505061759572e+33,8.2978534918028e+32,9.737604367427364e+19,9.059698913865235e+19,11.3103,3319.0,0.447908,4.78338,M0-M4,nan,nan,nan,nan,nan,0,0,0,0
453101762,1,1,1,0.019487469173025324,0.019487469173025324,0.00301261954122317,0.00301261954122317,4.8552895683556566e+33,4.8552895683556566e+33,2.6697730990996324e+20,2.6697730990996324e+20,11.4276,5036.92,0.783043,4.57478,FGK,nan,nan,nan,nan,nan,0,0,0,0
471012589,1,15,18,0.156144087533095,0.03637762004842647,0.0178614525053451,0.005547451571860004,nan,nan,nan,nan,9.116,nan,0.47,4.81522,nan,nan,nan,nan,nan,nan,0,0,0,232062375
471012663,1,14,15,0.1268428212722069,0.019783042478105473,0.03652470669416338,0.006350289746782511,nan,nan,nan,nan,8.4287,nan,nan,nan,nan,0.689154,nan,0.689154,nan,nan,0,0,0,270268718
471015484,1,11,14,0.7905751913547727,0.1461160358771125,0.01843872685983375,0.005180627145761422,nan,nan,nan,nan,10.623,nan,0.417,4.83963,nan,nan,nan,nan,nan,nan,0,0,0,5796048

